Multiple Chemodynamic Stellar Populations of the Ursa Minor Dwarf Spheroidal Galaxy

We present a Bayesian method to identify multiple (chemodynamic) stellar populations in dwarf spheroidal galaxies (dSphs) using velocity, metallicity, and positional stellar data without the assumption of spherical symmetry. We apply this method to a new Keck/DEIMOS spectroscopic survey of the Ursa Minor (UMi) dSph. We identify 892 likely members, making this the largest UMi sample with line-of-sight velocity and metallicity measurements. Our Bayesian method detects two distinct chemodynamic populations with high significance ($\ln{B}\sim33$). The metal-rich ($[{\rm Fe/H}]=-2.05\pm0.03$) population is kinematically colder (radial velocity dispersion of $\sigma_v=4.9\pm0.8 \, {\rm km \, s^{-1}}$) and more centrally concentrated than the metal-poor ($[{\rm Fe/H}]=-2.29\pm0.05$) and kinematically hotter population ($\sigma_v =11.5\pm0.9\, {\rm km \, s^{-1}}$). Furthermore, we apply the same analysis to an independent MMT/Hectochelle data set and confirm the existence of two chemodynamic populations in UMi. In both data sets, the metal-rich population is significantly flattened ($\epsilon=0.75\pm0.03$) and the metal-poor population is closer to spherical ($\epsilon=0.33_{-0.09}^{+0.12}$). Despite the presence of two populations, we are unable to robustly estimate the slope of the dynamical mass profile. We found hints for prolate rotation of order $\sim 2 \, {\rm km \, s^{-1}}$ in the MMT data set, but further observations are required to verify this. The flattened metal-rich population invalidates assumptions built into simple dynamical mass estimators, so we computed new astrophysical dark matter annihilation (J) and decay profiles based on the rounder, hotter metal-poor population and inferred $\log_{10}{(J(0.5^{\circ})/{\rm GeV^{2} \, cm^{-5}})}\approx19.1$ for the Keck data set. Our results paint a more complex picture of the evolution of Ursa Minor than previously discussed.

==> table_keck_v2.csv <==
#id, source_id, megacam_id, ra, dec, mask, mjd, vlos, vlos_error, vlos_unique, vlos_error_unique, feh, feh_error, feh_unique, feh_error_unique, mem_dsph, mem_mr, comments
1 , 1645443305863662592 , 33510 , 227.542184 , 67.177103 , umi1   , 54884.5 , -222.6 , 2.3 , -222.6 , 2.3 , -2.57 , 0.11 , -2.57 , 0.11 , 1.00 , 0.00 ,
2 , 1645448979516115712 , -1 , 227.494207 , 67.272232 , umi1   , 54884.5 , -242.7 , 2.2 , -242.7 , 2.2 , -1.55 , 0.10 , -1.55 , 0.10 , 1.00 , 0.90 ,
3 , 1645447811285006464 , -1 , 227.537617 , 67.214524 , umi1   , 54884.5 , -233.4 , 2.2 , -233.4 , 2.2 , -1.74 , 0.10 , -1.74 , 0.10 , 1.00 , 0.44 ,
4 , 1645485263399853696 , -1 , 227.612946 , 67.410042 , umi1   , 54884.5 , -250.1 , 2.2 , -251.5 , 2.1 , -2.07 , 0.10 , -2.10 , 0.07 , 1.00 , 0.75 ,
5 , 1645449426192720768 , 32845 , 227.580337 , 67.304530 , umi1   , 54884.5 , -7.7 , 2.2 , -7.7 , 2.2 , -1.88 , 0.10 , -1.88 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
6 , 1645449662415369728 , -1 , 227.508501 , 67.320266 , umi1   , 54884.5 , -37.0 , 2.2 , -37.0 , 2.2 , -1.84 , 0.10 , -1.84 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
7 , 1645447227169451520 , 36360 , 227.373907 , 67.216238 , umi1   , 54884.5 , -241.2 , 2.2 , -241.2 , 2.2 , -2.32 , 0.10 , -2.32 , 0.10 , 1.00 , 0.75 ,
8 , 1645461653964099328 , 21867 , 227.529299 , 67.381539 , umi1   , 54884.5 , -236.5 , 2.2 , -236.5 , 2.2 , -2.88 , 0.11 , -2.88 , 0.11 , 1.00 , 0.08 ,
9 , 1645473508073848576 , 20661 , 227.630844 , 67.393268 , umi1   , 54884.5 , 5.6 , 2.2 , 5.6 , 2.2 , -2.12 , 0.11 , -2.12 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
10 , 1645449632351157120 , 21044 , 227.599660 , 67.343834 , umi1   , 54884.5 , -243.8 , 2.2 , -243.8 , 1.6 , -1.88 , 0.10 , -1.84 , 0.07 , 1.00 , 0.93 ,
11 , 1645447188514109696 , 36425 , 227.371542 , 67.196754 , umi1   , 54884.5 , -12.0 , 2.2 , -12.0 , 2.2 , -0.78 , 0.10 , -0.78 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
12 , 1645448631623195904 , 32814 , 227.584716 , 67.283952 , umi1   , 54884.5 , -337.1 , 2.2 , -337.1 , 2.2 , -2.50 , 0.11 , -2.50 , 0.11 , 0.00 ,  -  , Gaia NM
13 , 1645443168424692224 , 34372 , 227.489427 , 67.157655 , umi1   , 54884.5 , -238.0 , 2.3 , -241.7 , 5.0 , -3.27 , 0.21 , -3.08 , 0.10 , 1.00 , 0.01 ,
14 , 1645461486460888448 , 22738 , 227.450785 , 67.338404 , umi1   , 54884.5 , -237.7 , 2.3 , -237.7 , 2.3 , -1.81 , 0.10 , -1.81 , 0.10 , 1.00 , 0.83 ,
15 , 1645446368175989120 , 35773 , 227.405464 , 67.176812 , umi1   , 54884.5 , 3.0 , 2.2 , 3.0 , 2.2 , -1.08 , 0.10 , -1.08 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
16 , 1645446093298079488 , 35224 , 227.436135 , 67.152847 , umi1   , 54884.5 , -246.1 , 2.5 , -247.8 , 2.2 , -1.98 , 0.12 , -2.04 , 0.08 , 1.00 , 0.67 ,
17 , 1645449456256933248 , 33517 , 227.536224 , 67.310574 , umi1   , 54884.5 , -241.3 , 2.3 , -241.3 , 2.3 , -1.97 , 0.10 , -1.97 , 0.10 , 1.00 , 0.90 ,
18 , 1645449593695905664 , 21166 , 227.590623 , 67.332448 , umi1   , 54884.5 , -245.5 , 2.3 , -246.4 , 1.6 , -2.07 , 0.11 , -2.00 , 0.07 , 1.00 , 0.91 ,
19 , 1645449250098494848 , 34637 , 227.467787 , 67.300818 , umi1   , 54884.5 , -213.8 , 2.3 , -217.1 , 4.8 , -2.85 , 0.13 , -2.81 , 0.09 , 1.00 , 0.00 ,
20 , 1645448837781598336 , 34902 , 227.453962 , 67.252371 , umi1   , 54884.5 , -230.6 , 2.2 , -230.6 , 2.2 , -2.13 , 0.11 , -2.13 , 0.11 , 1.00 , 0.32 ,
21 , 1645485125960956288 , 21560 , 227.554830 , 67.387997 , umi1   , 54884.5 , -236.7 , 2.3 , -236.7 , 2.3 , -2.24 , 0.11 , -2.24 , 0.11 , 1.00 , 0.63 ,
22 , 1645461619604349824 , 21988 , 227.519723 , 67.363143 , umi1   , 54884.5 , -245.6 , 2.3 , -246.7 , 1.6 , -1.95 , 0.11 , -1.84 , 0.07 , 1.00 , 0.90 ,
23 , 1645461550884862464 , 22862 , 227.435622 , 67.348776 , umi1   , 54884.5 , -266.9 , 2.3 , -271.7 , 6.6 , -2.49 , 0.12 , -2.52 , 0.08 ,  -  ,  -  ,
24 , 1645461589540107392 , 22441 , 227.479821 , 67.360393 , umi1   , 54884.5 , -239.3 , 2.3 , -242.8 , 4.8 , -2.22 , 0.11 , -2.09 , 0.08 , 1.00 , 0.83 ,
25 , 1645461653964098176 , 21591 , 227.552735 , 67.378349 , umi1   , 54884.5 , -244.8 , 2.3 , -244.8 , 2.3 , -1.83 , 0.11 , -1.83 , 0.11 , 1.00 , 0.90 ,
26 , 1645447944428389120 , 33033 , 227.570533 , 67.228549 , umi1   , 54884.5 , -247.4 , 2.4 , -246.2 , 1.7 , -2.50 , 0.12 , -2.39 , 0.09 , 1.00 , 0.59 ,
27 , 1645449593695905792 , 21171 , 227.589887 , 67.333801 , umi1   , 54884.5 , -256.5 , 2.3 , -248.2 , 11.5 , -2.12 , 0.11 , -2.07 , 0.08 ,  -  ,  -  ,
28 , 1645446260801177344 , 34087 , 227.506248 , 67.194135 , umi1   , 54884.5 , -233.7 , 2.4 , -237.2 , 5.3 , -2.17 , 0.12 , -2.24 , 0.09 , 1.00 , 0.51 ,
29 , 1645446466959616384 , 35541 , 227.415656 , 67.206895 , umi1   , 54884.5 , -243.8 , 2.3 , -244.2 , 1.9 , -2.30 , 0.13 , -2.14 , 0.10 , 1.00 , 0.82 ,
30 , 1645473370634876160 , 21234 , 227.584028 , 67.369468 , umi1   , 54884.5 , -243.7 , 2.3 , -243.7 , 2.3 , -2.38 , 0.13 , -2.38 , 0.13 , 1.00 , 0.77 ,
31 , 1645449765494604032 , 21992 , 227.519936 , 67.347667 , umi1   , 54884.5 , -254.7 , 2.4 , -256.6 , 1.9 , -2.40 , 0.14 , -2.38 , 0.07 , 1.00 , 0.30 ,
32 , 1645447841349168256 , 33491 , 227.541254 , 67.222580 , umi1   , 54884.5 , -242.4 , 2.4 , -242.4 , 2.4 , -1.93 , 0.12 , -1.93 , 0.12 , 1.00 , 0.80 ,
33 , 1645449701070628864 , 21844 , 227.533997 , 67.323698 , umi1   , 54884.5 , -235.8 , 2.5 , -237.5 , 1.4 , -2.38 , 0.15 , -2.27 , 0.07 , 1.00 , 0.73 ,
34 , 1645448184946580608 , 32851 , 227.582808 , 67.263699 , umi1   , 54884.5 , -222.5 , 2.5 , -222.5 , 2.5 , -2.32 , 0.13 , -2.32 , 0.13 , 1.00 , 0.01 ,
35 , 1645448081867341184 , 34672 , 227.468450 , 67.231985 , umi1   , 54884.5 , -231.9 , 2.4 , -231.9 , 2.4 , -1.96 , 0.13 , -1.96 , 0.13 , 1.00 , 0.43 ,
36 , 1645485156025157632 , 21328 , 227.574458 , 67.402447 , umi1   , 54884.5 , -102.4 , 2.4 , -102.4 , 2.4 , -1.20 , 0.11 , -1.20 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
37 , 1645473306210896768 , 20847 , 227.616740 , 67.369579 , umi1   , 54884.5 , -234.6 , 2.5 , -235.6 , 1.5 , -2.89 , 0.21 , -2.74 , 0.12 , 1.00 , 0.18 ,
38 , 1645447222873872384 , 36182 , 227.382419 , 67.223333 , umi1   , 54884.5 , -55.3 , 2.4 , -56.4 , 1.7 , -0.76 , 0.11 , -0.71 , 0.08 , 0.00 ,  -  , Gaia NM; NA8190
39 , 1645473340570636160 , 20789 , 227.621085 , 67.376931 , umi1   , 54884.5 , -241.4 , 2.5 , -241.4 , 2.5 , -2.21 , 0.14 , -2.21 , 0.14 , 1.00 , 0.83 ,
40 , 1645446265096778368 , 33907 , 227.516714 , 67.196006 , umi1   , 54884.5 , -242.2 , 3.0 , -245.5 , 5.5 , -2.54 , 0.25 , -2.58 , 0.20 , 1.00 , 0.38 ,
41 , 1645461585244613504 , 22503 , 227.473186 , 67.368045 , umi1   , 54884.5 , -237.4 , 2.6 , -237.4 , 2.6 , -2.58 , 0.29 , -2.58 , 0.29 , 1.00 , 0.50 ,
42 , 1645461555180366848 , 22656 , 227.459731 , 67.349644 , umi1   , 54884.5 , -230.5 , 3.0 , -230.5 , 3.0 , -1.94 , 0.18 , -1.94 , 0.18 , 1.00 , 0.40 ,
43 , 1645449288753763456 , 34573 , 227.471374 , 67.302440 , umi1   , 54884.5 , -232.5 , 2.7 , -232.5 , 2.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
44 , 1645461486460888832 , 22645 , 227.461206 , 67.339021 , umi1   , 54884.5 , -235.1 , 2.9 , -235.1 , 2.9 , -2.54 , 0.32 , -2.54 , 0.32 , 1.00 , 0.49 ,
45 , 1645446123362194432 , 34913 , 227.457469 , 67.161381 , umi1   , 54884.5 , -261.8 , 4.5 , -259.8 , 2.3 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.08 ,
46 , 1645449490616684416 , 21526 , 227.559329 , 67.326881 , umi1   , 54884.5 , -249.6 , 2.7 , -249.6 , 2.7 , -1.91 , 0.14 , -1.91 , 0.14 , 1.00 , 0.89 ,
47 , 1645448047507608320 , 33782 , 227.523457 , 67.236582 , umi1   , 54884.5 , -234.9 , 3.1 , -234.9 , 3.1 , -2.05 , 0.18 , -2.05 , 0.18 , 1.00 , 0.60 ,
48 , 1645449009580308864 , 33826 , 227.518663 , 67.276363 , umi1   , 54884.5 , -246.3 , 2.8 , -246.3 , 2.8 , -1.69 , 0.14 , -1.69 , 0.14 , 1.00 , 0.91 ,
49 , 1645449872869414144 , 22028 , 227.517312 , 67.351107 , umi1   , 54884.5 , -233.7 , 3.2 , -238.7 , 5.3 , -1.67 , 0.18 , -1.98 , 0.10 , 1.00 , 0.85 ,
50 , 1645446226441422848 , 34280 , 227.494170 , 67.178921 , umi1   , 54884.5 , -54.0 , 5.3 , -54.0 , 5.3 , -0.86 , 0.13 , -0.86 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
51 , 1645449524976413952 , 32747 , 227.588201 , 67.313480 , umi1   , 54884.5 , -244.3 , 6.4 , -244.3 , 6.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
52 , 1645485190384895360 , 21728 , 227.540380 , 67.401675 , umi1   , 54884.5 , -239.0 , 3.4 , -239.0 , 3.4 , -2.43 , 0.37 , -2.43 , 0.37 , 1.00 , 0.63 ,
53 , 1645448013147857024 , 34455 , 227.481248 , 67.222006 , umi1   , 54884.5 , -252.5 , 3.3 , -253.9 , 2.6 , -1.71 , 0.20 , -1.79 , 0.17 , 1.00 , 0.67 ,
54 , 1645449353177720576 , 34597 , 227.469764 , 67.316446 , umi1   , 54884.5 , -243.0 , 3.2 , -243.0 , 3.2 , -2.80 , 0.47 , -2.80 , 0.47 , 1.00 , 0.75 ,
55 , 1645446604398583296 , 35125 , 227.439216 , 67.222955 , umi1   , 54884.5 , -233.5 , 3.3 , -233.5 , 3.3 , -2.16 , 0.28 , -2.16 , 0.28 , 1.00 , 0.51 ,
56 , 1645446436895595648 , 36638 , 227.361641 , 67.190750 , umi1   , 54884.5 , -242.5 , 6.5 , -242.5 , 6.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
57 , 1645449666710982656 , 34118 , 227.498207 , 67.318199 , umi1   , 54884.5 , -224.6 , 3.3 , -230.6 , 8.2 , -1.68 , 0.23 , -1.50 , 0.12 , 1.00 , 0.80 ,
58 , 1645449082594804608 , 34170 , 227.495626 , 67.297207 , umi1   , 54884.5 , -225.9 , 3.8 , -225.9 , 3.8 , -2.01 , 0.30 , -2.01 , 0.30 , 1.00 , 0.20 ,
59 , 1645449048234765184 , 34370 , 227.483433 , 67.288974 , umi1   , 54884.5 , -234.5 , 4.4 , -234.5 , 4.4 , -2.35 , 0.36 , -2.35 , 0.36 , 1.00 , 0.66 ,
1138 , -1 , 34009 , 227.509350 , 67.240212 , umi1   , 54884.5 , -229.9 , 4.7 , -229.9 , 4.7 , -2.26 , 0.38 , -2.26 , 0.38 , 1.00 , 0.36 ,
1139 , -1 , 22742 , 227.450700 , 67.336326 , umi1   , 54884.5 , -257.0 , 3.9 , -257.0 , 3.9 , -1.89 , 0.32 , -1.89 , 0.32 , 1.00 , 0.60 ,
1140 , -1 , 22323 , 227.490154 , 67.380332 , umi1   , 54884.5 , -242.1 , 4.0 , -242.1 , 4.0 , -2.13 , 0.32 , -2.13 , 0.32 , 1.00 , 0.76 ,
1141 , -1 , 33379 , 227.546504 , 67.270666 , umi1   , 54884.5 , -239.0 , 4.2 , -239.0 , 4.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
60 , 1645448223601036416 , 33699 , 227.527499 , 67.265862 , umi1   , 54884.5 , -244.2 , 3.5 , -244.2 , 3.5 , -1.48 , 0.19 , -1.48 , 0.19 , 1.00 , 0.88 ,
1142 , -1 , 32959 , 227.576046 , 67.247991 , umi1   , 54884.5 , -241.5 , 4.8 , -241.5 , 4.8 , -2.88 , 0.49 , -2.88 , 0.49 ,  -  ,  -  , CMD
61 , 1645446127657292416 , 34812 , 227.463083 , 67.171479 , umi1   , 54884.5 , -243.4 , 6.8 , -251.0 , 5.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1143 , -1 , 21089 , 227.597088 , 67.321847 , umi1   , 54884.5 , -229.7 , 4.7 , -229.7 , 4.7 , -2.40 , 0.38 , -2.40 , 0.38 , 1.00 , 0.43 ,
1144 , -1 , 33732 , 227.530721 , 67.159424 , umi1   , 54884.5 , -185.3 , 14.1 , -185.3 , 14.1 , -1.25 , 0.25 , -1.25 , 0.25 , 0.08 ,  -  ,
1145 , -1 , 21489 , 227.561883 , 67.357753 , umi1   , 54884.5 , -245.8 , 6.6 , -248.0 , 4.4 , -1.29 , 0.25 , -1.57 , 0.16 , 1.00 , 0.89 ,
1146 , -1 , 35585 , 227.414542 , 67.188615 , umi1   , 54884.5 , -238.3 , 6.7 , -238.3 , 6.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1147 , -1 , 22281 , 227.494167 , 67.396609 , umi1   , 54884.5 , -238.7 , 4.2 , -238.7 , 4.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1148 , -1 , 33073 , 227.565554 , 67.289076 , umi1   , 54884.5 , -247.0 , 4.6 , -245.6 , 2.5 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.88 ,
1149 , -1 , 33786 , 227.520483 , 67.294158 , umi1   , 54884.5 , -251.5 , 5.8 , -251.5 , 5.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1150 , -1 , 21115 , 227.593425 , 67.365368 , umi1   , 54884.5 , -245.2 , 7.1 , -241.5 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1151 , -1 , 35265 , 227.430421 , 67.210900 , umi1   , 54884.5 , -258.8 , 6.2 , -258.8 , 6.2 , -1.53 , 0.27 , -1.53 , 0.27 , 1.00 , 0.63 ,
1152 , -1 , 34542 , 227.474637 , 67.263055 , umi1   , 54884.5 , -229.0 , 12.0 , -229.0 , 12.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1153 , -1 , 33538 , 227.537771 , 67.254478 , umi1   , 54884.5 , -237.9 , 5.9 , -237.9 , 5.9 , -1.59 , 0.28 , -1.59 , 0.28 , 1.00 , 0.80 ,
1154 , -1 , 34419 , 227.481821 , 67.264156 , umi1   , 54884.5 , -237.0 , 5.9 , -237.0 , 5.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1155 , -1 , 35056 , 227.443079 , 67.238337 , umi1   , 54884.5 , -241.8 , 46.2 , -241.8 , 46.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1156 , -1 , 33630 , 227.532592 , 67.248538 , umi1   , 54884.5 , -244.6 , 10.7 , -244.6 , 10.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1157 , -1 , 33539 , 227.535954 , 67.300231 , umi1   , 54884.5 , -246.1 , 25.3 , -212.5 , 13.2 , -1.00 , 0.32 , -1.00 , 0.32 ,  -  ,  -  , CMD
1158 , -1 , 21663 , 227.548337 , 67.357395 , umi1   , 54884.5 , -230.9 , 63.2 , -230.9 , 63.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1159 , -1 , 34903 , 227.455254 , 67.225075 , umi1   , 54884.5 , -253.9 , 40.5 , -253.9 , 40.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1160 , -1 , 33434 , 227.544275 , 67.244763 , umi1   , 54884.5 , -223.0 , 14.8 , -223.0 , 14.8 , -1.36 , 0.31 , -1.36 , 0.31 , 0.99 , 0.70 ,
1161 , -1 , 21955 , 227.522050 , 67.385414 , umi1   , 54884.5 , -247.7 , 16.1 , -247.7 , 16.1 , -1.79 , 0.47 , -1.79 , 0.47 , 1.00 , 0.72 ,
1162 , -1 , 33905 , 227.513400 , 67.274857 , umi1   , 54884.5 , -283.4 , 5.9 , -283.4 , 5.9 ,  -  ,  -  ,  -  ,  -  , 0.81 ,  -  ,
1163 , -1 , 33276 , 227.551671 , 67.275656 , umi1   , 54884.5 , -234.4 , 7.3 , -234.4 , 7.3 , -1.06 , 0.20 , -1.06 , 0.20 , 0.98 , 0.72 ,
1164 , -1 , 33118 , 227.565287 , 67.222480 , umi1   , 54884.5 , -240.0 , 36.9 , -240.0 , 36.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1165 , -1 , 35592 , 227.411412 , 67.237498 , umi1   , 54884.5 , -248.0 , 27.5 , -248.0 , 27.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1166 , -1 , 32659 , 227.593500 , 67.285675 , umi1   , 54884.5 , -256.1 , 15.0 , -239.8 , 9.0 , -1.39 , 0.49 , -1.39 , 0.49 ,  -  ,  -  , CMD
1167 , -1 , 34912 , 227.450004 , 67.327964 , umi1   , 54884.5 , -239.7 , 67.6 , -239.7 , 67.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1168 , -1 , 22595 , 227.467650 , 67.324747 , umi1   , 54884.5 , -237.1 , 60.5 , -237.1 , 60.5 , -0.96 , 0.47 , -0.96 , 0.47 ,  -  ,  -  ,
1169 , -1 , 33787 , 227.521767 , 67.263904 , umi1   , 54884.5 , -264.5 , 25.0 , -264.5 , 25.0 , -0.50 , 0.25 , -0.50 , 0.25 ,  -  ,  -  , CMD
1170 , -1 , 21714 , 227.541212 , 67.413264 , umi1   , 54884.5 , -240.3 , 45.8 , -240.3 , 45.8 , -0.73 , 0.35 , -0.73 , 0.35 ,  -  ,  -  , CMD
62 , 1645449284458240512 , 34252 , 227.489702 , 67.312046 , umi1   , 54884.5 , -253.0 , 8.7 , -253.0 , 8.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
63 , 1645473409290113536 , 21064 , 227.596524 , 67.386680 , umi1   , 54884.5 , -231.7 , 4.6 , -231.7 , 4.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
64 , 1645448665982944256 , 32582 , 227.597145 , 67.297677 , umi1   , 54884.5 , -237.8 , 3.0 , -237.1 , 2.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
65 , 1645446398240126720 , 35091 , 227.442688 , 67.193502 , umi1   , 54884.5 , -238.3 , 4.8 , -238.3 , 4.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
66 , 1645446127657821312 , 34440 , 227.484940 , 67.167723 , umi1   , 54884.5 , -246.9 , 3.4 , -246.9 , 3.4 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; RRL PS1
67 , 1645452376834557824 , 57934 , 227.037430 , 67.155980 , umi2   , 54884.5 , -246.2 , 2.2 , -246.2 , 2.2 , -2.03 , 0.10 , -2.03 , 0.10 , 1.00 , 0.91 ,
68 , 1645453755519729152 , -1 , 226.911183 , 67.232347 , umi2   , 54884.5 , -235.6 , 2.2 , -235.6 , 2.2 , -0.64 , 0.11 , -0.64 , 0.11 ,  -  ,  -  , CMD
69 , 1645439358789337344 , -1 , 227.148628 , 67.061407 , umi2   , 54884.5 , -233.6 , 2.3 , -233.6 , 2.3 , -1.28 , 0.10 , -1.28 , 0.10 , 1.00 , 0.24 ,
70 , 1645452827806792064 , -1 , 227.143391 , 67.176132 , umi2   , 54884.5 , -246.6 , 2.2 , -246.6 , 2.2 , -2.15 , 0.10 , -2.15 , 0.10 , 1.00 , 0.88 ,
71 , 1645452724727574656 , -1 , 227.113170 , 67.168755 , umi2   , 54884.5 , -235.1 , 2.2 , -233.8 , 1.9 , -1.60 , 0.10 , -1.58 , 0.07 , 1.00 , 0.66 ,
72 , 1645439427508815360 , -1 , 227.136135 , 67.075068 , umi2   , 54884.5 , -159.2 , 2.3 , -159.2 , 2.3 , -1.48 , 0.10 , -1.48 , 0.10 , 0.00 ,  -  ,
73 , 1645453824239206528 , 58560 , 227.012066 , 67.213550 , umi2   , 54884.5 , -12.8 , 2.2 , -12.8 , 2.2 , -2.12 , 0.11 , -2.12 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
74 , 1645454305275551616 , 59234 , 226.983141 , 67.271828 , umi2   , 54884.5 , -124.2 , 2.2 , -124.2 , 2.2 , -1.47 , 0.10 , -1.47 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
75 , 1645453411922339712 , 59594 , 226.961765 , 67.186955 , umi2   , 54884.5 , -245.7 , 2.2 , -245.7 , 2.2 , -2.40 , 0.10 , -2.40 , 0.10 , 1.00 , 0.71 ,
76 , 1645460180790815744 , 57972 , 227.043801 , 67.285333 , umi2   , 54884.5 , -256.9 , 2.2 , -256.9 , 2.2 , -2.12 , 0.10 , -2.12 , 0.10 , 1.00 , 0.21 ,
77 , 1645439045255993088 , 74854 , 227.152342 , 67.034352 , umi2   , 54884.5 , -10.0 , 2.3 , -10.0 , 1.6 , -1.06 , 0.10 , -1.15 , 0.07 , 0.00 ,  -  , Gaia NM; NA8190
78 , 1645452995309881984 , 57374 , 227.064485 , 67.197657 , umi2   , 54884.5 , -255.9 , 2.2 , -255.9 , 2.2 , -2.40 , 0.11 , -2.40 , 0.11 , 1.00 , 0.37 ,
79 , 1645440454005313664 , -1 , 227.079668 , 67.114421 , umi2   , 54884.5 , -224.9 , 2.2 , -224.9 , 2.2 , -2.45 , 0.11 , -2.45 , 0.11 , 1.00 , 0.01 ,
80 , 1645438632939140096 , 77853 , 227.028340 , 67.052933 , umi2   , 54884.5 , -243.6 , 2.4 , -243.4 , 1.6 , -2.30 , 0.12 , -2.34 , 0.08 , 1.00 , 0.66 ,
81 , 1645459935977088128 , 56822 , 227.092777 , 67.264133 , umi2   , 54884.5 , -221.0 , 2.2 , -221.0 , 2.2 , -1.70 , 0.10 , -1.70 , 0.10 , 1.00 , 0.00 ,
82 , 1645440247846870784 , 56372 , 227.101478 , 67.095621 , umi2   , 54884.5 , -242.2 , 2.2 , -242.2 , 2.2 , -2.51 , 0.11 , -2.51 , 0.11 , 1.00 , 0.52 ,
83 , 1645440557084541952 , 56748 , 227.087097 , 67.130626 , umi2   , 54884.5 , -238.1 , 2.3 , -238.1 , 2.3 , -2.06 , 0.11 , -2.06 , 0.11 , 1.00 , 0.81 ,
84 , 1645454064757373056 , 59850 , 226.951988 , 67.217853 , umi2   , 54884.5 , -248.1 , 2.2 , -249.9 , 2.6 , -2.23 , 0.11 , -2.12 , 0.07 , 1.00 , 0.72 ,
85 , 1645436128972702336 , 75352 , 227.222490 , 67.031414 , umi2   , 54884.5 , -259.0 , 2.6 , -259.0 , 2.6 , -2.38 , 0.14 , -2.38 , 0.14 ,  -  ,  -  , CMD
86 , 1645454202196334720 , 58904 , 226.999011 , 67.258048 , umi2   , 54884.5 , -237.0 , 2.3 , -237.0 , 2.3 , -1.47 , 0.10 , -1.47 , 0.10 ,  -  ,  -  , CMD
87 , 1645452656008094976 , 58773 , 226.999755 , 67.172677 , umi2   , 54884.5 , -203.2 , 2.3 , -203.2 , 2.3 , -1.39 , 0.10 , -1.39 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
88 , 1645452308115069184 , 57136 , 227.071511 , 67.139304 , umi2   , 54884.5 , -244.8 , 2.3 , -244.8 , 2.3 , -2.15 , 0.12 , -2.15 , 0.12 , 1.00 , 0.88 ,
89 , 1645452724727575168 , 72408 , 227.116937 , 67.171876 , umi2   , 54884.5 , -238.0 , 2.3 , -238.0 , 2.3 , -2.32 , 0.11 , -2.32 , 0.11 , 1.00 , 0.73 ,
90 , 1645459935977091328 , 56837 , 227.092560 , 67.268226 , umi2   , 54884.5 , -61.5 , 2.3 , -61.5 , 2.3 , -1.16 , 0.10 , -1.16 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
91 , 1645440660163753984 , 72989 , 227.139682 , 67.123830 , umi2   , 54884.5 , -4.5 , 2.2 , -4.5 , 2.2 , -1.36 , 0.10 , -1.36 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
92 , 1645452823511181824 , 72669 , 227.128466 , 67.182957 , umi2   , 54884.5 , -246.4 , 2.3 , -244.3 , 3.7 , -1.86 , 0.11 , -1.83 , 0.08 , 1.00 , 0.92 ,
93 , 1645440591444265344 , 40416 , 227.182499 , 67.108109 , umi2   , 54884.5 , -118.4 , 2.3 , -118.4 , 2.3 , -1.12 , 0.10 , -1.12 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
94 , 1645440286502277120 , 72515 , 227.119418 , 67.104896 , umi2   , 54884.5 , -247.2 , 2.3 , -247.2 , 2.3 , -2.17 , 0.11 , -2.17 , 0.11 , 1.00 , 0.78 ,
95 , 1645453785583859840 , 58828 , 226.998862 , 67.194862 , umi2   , 54884.5 , -255.3 , 2.3 , -255.3 , 2.3 , -2.34 , 0.13 , -2.34 , 0.13 , 1.00 , 0.42 ,
96 , 1645459832897866112 , 56644 , 227.099702 , 67.251892 , umi2   , 54884.5 , -231.9 , 2.4 , -231.9 , 2.4 , -2.88 , 0.14 , -2.88 , 0.14 , 1.00 , 0.03 ,
97 , 1645440247846870912 , 56840 , 227.080692 , 67.096732 , umi2   , 54884.5 , 1.0 , 2.3 , 1.0 , 2.3 , -1.11 , 0.10 , -1.11 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
98 , 1645453132748851072 , 56542 , 227.102061 , 67.211923 , umi2   , 54884.5 , -49.4 , 2.3 , -49.4 , 2.3 , -1.09 , 0.10 , -1.09 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
99 , 1645440316566338176 , 58381 , 227.012253 , 67.083817 , umi2   , 54884.5 , -261.8 , 2.8 , -261.8 , 2.8 , -2.43 , 0.17 , -2.43 , 0.17 , 1.00 , 0.06 ,
100 , 1645452308115069440 , 57567 , 227.051273 , 67.140513 , umi2   , 54884.5 , -242.1 , 2.5 , -242.1 , 2.5 , -1.72 , 0.12 , -1.72 , 0.12 , 1.00 , 0.91 ,
101 , 1645438843393259904 , 58444 , 227.009917 , 67.077227 , umi2   , 54884.5 , -263.7 , 3.5 , -263.7 , 3.5 , -2.90 , 0.49 , -2.90 , 0.49 ,  -  ,  -  , CMD
102 , 1645440316566334720 , 57875 , 227.034673 , 67.078072 , umi2   , 54884.5 , -260.7 , 3.1 , -260.7 , 3.1 , -1.93 , 0.19 , -1.93 , 0.19 , 1.00 , 0.23 ,
103 , 1645439217054684672 , 78529 , 227.105520 , 67.036203 , umi2   , 54884.5 , -240.8 , 2.8 , -242.8 , 2.5 , -1.68 , 0.13 , -1.71 , 0.08 , 1.00 , 0.74 ,
104 , 1645438568515352448 , 78019 , 227.048415 , 67.057082 , umi2   , 54884.5 , -239.1 , 2.9 , -241.2 , 2.4 , -1.85 , 0.20 , -1.70 , 0.10 , 1.00 , 0.80 ,
105 , 1645440350926089472 , 57508 , 227.051618 , 67.102901 , umi2   , 54884.5 , -243.9 , 2.4 , -243.9 , 2.4 , -1.97 , 0.12 , -1.97 , 0.12 , 1.00 , 0.88 ,
106 , 1645459901617348096 , 57000 , 227.085599 , 67.261663 , umi2   , 54884.5 , -236.9 , 2.4 , -236.9 , 2.4 , -1.93 , 0.11 , -1.93 , 0.11 , 1.00 , 0.67 ,
107 , 1645454163541026432 , 59911 , 226.949980 , 67.246679 , umi2   , 54884.5 , -247.3 , 2.4 , -248.9 , 2.1 , -2.31 , 0.13 , -2.21 , 0.09 , 1.00 , 0.60 ,
108 , 1645440694523496832 , 70064 , 227.158318 , 67.130780 , umi2   , 54884.5 , -270.8 , 2.5 , -271.7 , 1.9 , -2.58 , 0.16 , -2.53 , 0.12 , 1.00 , 0.00 ,
109 , 1645439148335217408 , 75088 , 227.183644 , 67.049733 , umi2   , 54884.5 , -242.8 , 3.0 , -242.1 , 1.9 , -2.07 , 0.18 , -2.13 , 0.10 , 1.00 , 0.60 ,
110 , 1645440694523495296 , 70108 , 227.161109 , 67.128037 , umi2   , 54884.5 , -247.0 , 2.4 , -247.0 , 2.4 , -2.14 , 0.13 , -2.14 , 0.13 , 1.00 , 0.81 ,
111 , 1645439766810523520 , 39809 , 227.212513 , 67.073875 , umi2   , 54884.5 , -236.5 , 3.1 , -236.5 , 3.1 , -2.80 , 0.30 , -2.80 , 0.30 , 1.00 , 0.17 ,
112 , 1645453102684701440 , 57238 , 227.071656 , 67.202991 , umi2   , 54884.5 , -243.6 , 2.5 , -243.6 , 2.5 , -2.06 , 0.16 , -2.06 , 0.16 ,  -  ,  -  , CMD
113 , 1645457255917500032 , 59199 , 226.984998 , 67.274911 , umi2   , 54884.5 , -241.3 , 2.7 , -241.3 , 2.7 , -2.27 , 0.17 , -2.27 , 0.17 , 1.00 , 0.52 ,
114 , 1645453407626735616 , 59174 , 226.981123 , 67.191746 , umi2   , 54884.5 , -239.1 , 2.7 , -239.1 , 2.7 , -2.81 , 0.23 , -2.81 , 0.23 ,  -  ,  -  , CMD
115 , 1645452827806791168 , 72447 , 227.119298 , 67.175304 , umi2   , 54884.5 , -248.5 , 2.8 , -248.5 , 2.8 , -1.78 , 0.13 , -1.78 , 0.13 , 1.00 , 0.91 ,
116 , 1645440900681942400 , 69920 , 227.151010 , 67.150886 , umi2   , 54884.5 , -252.4 , 3.0 , -252.4 , 3.0 , -1.86 , 0.15 , -1.86 , 0.15 , 1.00 , 0.81 ,
117 , 1645460142135530624 , 57145 , 227.080616 , 67.281992 , umi2   , 54884.5 , -241.8 , 3.2 , -241.8 , 3.2 , -2.25 , 0.21 , -2.25 , 0.21 , 1.00 , 0.61 ,
118 , 1645439148335216384 , 75203 , 227.200785 , 67.048156 , umi2   , 54884.5 , -249.0 , 3.8 , -249.0 , 3.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
119 , 1645440419645572096 , 57941 , 227.034123 , 67.112209 , umi2   , 54884.5 , -234.2 , 2.8 , -234.2 , 2.8 , -2.36 , 0.21 , -2.36 , 0.21 , 1.00 , 0.50 ,
120 , 1645440041688423808 , 56687 , 227.085270 , 67.068203 , umi2   , 54884.5 , -257.0 , 3.6 , -257.0 , 3.6 , -2.55 , 0.42 , -2.55 , 0.42 , 1.00 , 0.25 ,
121 , 1645452720438018816 , 56340 , 227.108909 , 67.165028 , umi2   , 54884.5 , -242.8 , 2.8 , -242.8 , 2.8 , -2.06 , 0.16 , -2.06 , 0.16 , 1.00 , 0.89 ,
122 , 1645439010896256000 , 78850 , 227.140478 , 67.038016 , umi2   , 54884.5 , -252.5 , 4.4 , -253.0 , 2.3 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.17 ,
123 , 1645440252141312512 , 72386 , 227.112617 , 67.095333 , umi2   , 54884.5 , -228.1 , 3.1 , -228.1 , 3.1 , -2.71 , 0.49 , -2.71 , 0.49 , 1.00 , 0.07 ,
124 , 1645440458301118080 , 56977 , 227.076435 , 67.111382 , umi2   , 54884.5 , -246.7 , 3.4 , -246.7 , 3.4 , -2.10 , 0.19 , -2.10 , 0.19 , 1.00 , 0.83 ,
125 , 1645453789879607168 , 58597 , 227.009295 , 67.199868 , umi2   , 54884.5 , -239.7 , 4.1 , -239.7 , 4.1 , -2.98 , 0.48 , -2.98 , 0.48 , 1.00 , 0.58 ,
126 , 1645454099117253632 , 59135 , 226.984717 , 67.229268 , umi2   , 54884.5 , -232.3 , 4.3 , -232.3 , 4.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
127 , 1645439423213142400 , 78898 , 227.147922 , 67.080612 , umi2   , 54884.5 , -240.7 , 4.5 , -249.8 , 10.4 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
128 , 1645452995309870208 , 57504 , 227.057189 , 67.181736 , umi2   , 54884.5 , -245.0 , 3.5 , -245.0 , 3.5 , -2.20 , 0.28 , -2.20 , 0.28 , 1.00 , 0.85 ,
129 , 1645440557084543616 , 57219 , 227.067762 , 67.135250 , umi2   , 54884.5 , -232.1 , 13.5 , -232.1 , 13.5 , -1.90 , 0.47 , -1.90 , 0.47 , 1.00 , 0.77 ,
130 , 1645453991742329856 , 58526 , 227.015302 , 67.237967 , umi2   , 54884.5 , -260.2 , 3.7 , -260.2 , 3.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
131 , 1645453137043831168 , 56639 , 227.097529 , 67.216997 , umi2   , 54884.5 , -248.9 , 4.6 , -248.9 , 4.6 , -2.25 , 0.32 , -2.25 , 0.32 , 1.00 , 0.78 ,
132 , 1645437808305413760 , 78253 , 227.074084 , 67.041054 , umi2   , 54884.5 , -223.4 , 12.7 , -240.7 , 8.3 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.68 ,
133 , 1645452754792002688 , 57649 , 227.050068 , 67.170949 , umi2   , 54884.5 , -241.0 , 3.9 , -241.0 , 3.9 , -1.85 , 0.30 , -1.85 , 0.30 , 1.00 , 0.88 ,
134 , 1645459901617344128 , 57337 , 227.070245 , 67.255258 , umi2   , 54884.5 , -244.3 , 5.2 , -244.3 , 5.2 , -1.63 , 0.19 , -1.63 , 0.19 , 1.00 , 0.80 ,
135 , 1645453480641316224 , 59922 , 226.946707 , 67.200362 , umi2   , 54884.5 , -242.2 , 5.3 , -242.2 , 5.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1171 , -1 , 57454 , 227.060150 , 67.186471 , umi2   , 54884.5 , -245.4 , 4.4 , -245.4 , 4.4 , -2.05 , 0.27 , -2.05 , 0.27 , 1.00 , 0.87 ,
136 , 1645440076048834176 , 56545 , 227.091734 , 67.067195 , umi2   , 54884.5 , -233.3 , 56.1 , -249.9 , 4.6 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.73 ,
1172 , -1 , 57133 , 227.069750 , 67.109105 , umi2   , 54884.5 , -232.9 , 4.2 , -232.9 , 4.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1173 , -1 , 56735 , 227.084975 , 67.088344 , umi2   , 54884.5 , -241.7 , 5.7 , -242.7 , 3.8 , -2.30 , 0.37 , -2.30 , 0.37 , 1.00 , 0.71 ,
1174 , -1 , 72626 , 227.124671 , 67.111384 , umi2   , 54884.5 , -241.4 , 4.1 , -241.4 , 4.1 , -1.89 , 0.26 , -1.89 , 0.26 , 1.00 , 0.81 ,
1175 , -1 , 56350 , 227.102496 , 67.087245 , umi2   , 54884.5 , -243.2 , 5.5 , -243.2 , 5.5 , -1.69 , 0.32 , -1.69 , 0.32 , 1.00 , 0.78 ,
1176 , -1 , 72521 , 227.122563 , 67.179249 , umi2   , 54884.5 , -243.6 , 4.7 , -243.6 , 4.7 , -1.75 , 0.29 , -1.75 , 0.29 , 1.00 , 0.90 ,
1177 , -1 , 56518 , 227.102129 , 67.193475 , umi2   , 54884.5 , -234.3 , 7.2 , -234.3 , 7.2 , -2.19 , 0.38 , -2.19 , 0.38 , 1.00 , 0.75 ,
1178 , -1 , 57474 , 227.058517 , 67.179619 , umi2   , 54884.5 , -220.3 , 18.0 , -220.3 , 18.0 , -1.99 , 0.37 , -1.99 , 0.37 , 1.00 , 0.76 ,
1179 , -1 , 56529 , 227.103079 , 67.215976 , umi2   , 54884.5 , -265.6 , 8.9 , -265.6 , 8.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1531 , -1 , -1 , 227.064129 , 67.045313 , umi2   , 54884.5 , 739.7 , 50.2 , 739.7 , 50.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1180 , -1 , 73008 , 227.141067 , 67.131204 , umi2   , 54884.5 , -359.5 , 5.0 , -359.5 , 5.0 , -1.37 , 0.30 , -1.37 , 0.30 , 0.00 ,  -  ,
1181 , -1 , 60328 , 226.928204 , 67.240844 , umi2   , 54884.5 , -255.1 , 25.6 , -255.1 , 25.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1182 , -1 , 78803 , 227.134183 , 67.021416 , umi2   , 54884.5 , -258.1 , 20.9 , -258.1 , 20.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1183 , -1 , 69983 , 227.155279 , 67.154434 , umi2   , 54884.5 , -224.7 , 9.4 , -224.7 , 9.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1184 , -1 , 57193 , 227.073858 , 67.210670 , umi2   , 54884.5 , -236.9 , 21.1 , -236.9 , 21.1 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1185 , -1 , 75097 , 227.185167 , 67.052971 , umi2   , 54884.5 , -252.7 , 54.4 , -252.7 , 54.4 , -0.11 , 0.21 , -0.11 , 0.21 ,  -  ,  -  ,
1186 , -1 , 56683 , 227.098208 , 67.253514 , umi2   , 54884.5 , -237.9 , 8.3 , -237.9 , 8.3 , -1.29 , 0.25 , -1.41 , 0.22 , 1.00 , 0.76 ,
1187 , -1 , 56496 , 227.105837 , 67.233855 , umi2   , 54884.5 , -242.8 , 8.4 , -242.8 , 8.4 , -1.67 , 0.28 , -1.67 , 0.28 , 1.00 , 0.83 ,
1188 , -1 , 78825 , 227.139621 , 67.077130 , umi2   , 54884.5 , -266.2 , 58.9 , -266.2 , 58.9 , -0.83 , 0.29 , -0.83 , 0.29 ,  -  ,  -  ,
1189 , -1 , 57734 , 227.048450 , 67.205176 , umi2   , 54884.5 , -254.0 , 24.1 , -254.0 , 24.1 , -1.66 , 0.36 , -1.66 , 0.36 ,  -  ,  -  ,
1190 , -1 , 57883 , 227.045183 , 67.242191 , umi2   , 54884.5 , -283.7 , 21.9 , -283.7 , 21.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1191 , -1 , 57513 , 227.061279 , 67.251579 , umi2   , 54884.5 , -264.6 , 24.0 , -264.6 , 24.0 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1192 , -1 , 57568 , 227.052358 , 67.153205 , umi2   , 54884.5 , -225.0 , 20.0 , -238.9 , 10.2 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.82 ,
1193 , -1 , 58022 , 227.030913 , 67.117667 , umi2   , 54884.5 , -254.7 , 43.0 , -254.7 , 43.0 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1194 , -1 , 57782 , 227.041404 , 67.124401 , umi2   , 54884.5 , -236.8 , 29.5 , -236.8 , 29.5 , -1.29 , 0.30 , -1.29 , 0.30 ,  -  ,  -  ,
1195 , -1 , 56337 , 227.108879 , 67.159966 , umi2   , 54884.5 , -227.1 , 38.6 , -227.1 , 38.6 , -1.41 , 0.43 , -1.41 , 0.43 ,  -  ,  -  , CMD
1196 , -1 , 56850 , 227.083267 , 67.131674 , umi2   , 54884.5 , -233.8 , 27.7 , -233.8 , 27.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1197 , -1 , 56625 , 227.099204 , 67.229866 , umi2   , 54884.5 , -263.7 , 32.3 , -263.7 , 32.3 , -0.87 , 0.26 , -0.87 , 0.26 ,  -  ,  -  , CMD
137 , 1645452342474809344 , 58164 , 227.026233 , 67.144270 , umi2   , 54884.5 , -223.5 , 5.0 , -223.5 , 5.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
138 , 1645453029669612672 , 58533 , 227.011858 , 67.189351 , umi2   , 54884.5 , -225.8 , 5.3 , -225.8 , 5.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
139 , 1645458978199974016 , -1 , 227.231075 , 67.254514 , umi3   , 54885.6 , -249.1 , 2.2 , -249.0 , 1.6 , -1.63 , 0.10 , -1.41 , 0.07 , 1.00 , 0.85 ,
71 , 1645452724727574656 , -1 , 227.113170 , 67.168755 , umi3   , 54885.6 , -232.4 , 2.2 , -233.8 , 1.9 , -1.56 , 0.10 , -1.58 , 0.07 , 1.00 , 0.66 ,
140 , 1645446711773364864 , -1 , 227.232926 , 67.164520 , umi3   , 54885.6 , -13.7 , 2.3 , -13.7 , 2.3 , -1.55 , 0.10 , -1.55 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
141 , 1645447089730496768 , 37847 , 227.300539 , 67.217224 , umi3   , 54885.6 , -35.3 , 2.2 , -34.9 , 1.6 , -2.85 , 0.11 , -2.86 , 0.08 ,  -  ,  -  , CMD; Gaia NM; NA8190
142 , 1645458767745949312 , 39505 , 227.217424 , 67.212966 , umi3   , 54885.6 , -242.2 , 2.2 , -242.2 , 2.2 , -2.19 , 0.10 , -2.19 , 0.10 , 1.00 , 0.87 ,
143 , 1645459527955792896 , -1 , 227.311913 , 67.295843 , umi3   , 54885.6 , -245.9 , 2.2 , -245.7 , 1.6 , -2.10 , 0.10 , -2.11 , 0.07 , 1.00 , 0.87 ,
144 , 1645458840761015552 , 40402 , 227.176162 , 67.220300 , umi3   , 54885.6 , -241.4 , 2.2 , -241.4 , 2.2 , -1.90 , 0.10 , -1.90 , 0.10 , 1.00 , 0.91 ,
145 , 1645459351861540352 , 38654 , 227.258457 , 67.262625 , umi3   , 54885.6 , -12.4 , 2.2 , -12.6 , 1.6 , -1.59 , 0.10 , -1.59 , 0.07 ,  -  ,  -  , CMD; Gaia NM; NA8190
146 , 1645462139295913984 , 24154 , 227.284358 , 67.352957 , umi3   , 54885.6 , -245.9 , 2.2 , -245.9 , 2.2 , -2.30 , 0.10 , -2.30 , 0.10 , 1.00 , 0.61 ,
147 , 1645461757043299712 , 23136 , 227.405591 , 67.362394 , umi3   , 54885.6 , 25.5 , 2.2 , 25.5 , 2.2 , -2.03 , 0.11 , -2.03 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
148 , 1645446741837492480 , 38567 , 227.267452 , 67.180311 , umi3   , 54885.6 , -85.9 , 2.2 , -85.9 , 2.2 , -2.08 , 0.10 , -2.08 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
149 , 1645459695458940288 , 38244 , 227.276908 , 67.285376 , umi3   , 54885.6 , -243.6 , 2.3 , -243.6 , 2.3 , -2.09 , 0.10 , -2.09 , 0.10 , 1.00 , 0.86 ,
150 , 1645441003761159680 , 70191 , 227.167878 , 67.153298 , umi3   , 54885.6 , -16.0 , 2.5 , -16.0 , 2.5 , -2.24 , 0.11 , -2.24 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
151 , 1645461379086174592 , 23059 , 227.413145 , 67.356030 , umi3   , 54885.6 , -251.8 , 2.2 , -256.0 , 5.9 , -2.04 , 0.11 , -2.15 , 0.07 ,  -  ,  -  ,
152 , 1645447119794643328 , 39191 , 227.233365 , 67.212910 , umi3   , 54885.6 , -249.6 , 2.2 , -249.6 , 2.2 , -2.52 , 0.11 , -2.52 , 0.11 , 1.00 , 0.62 ,
153 , 1645459386221284224 , 38350 , 227.273545 , 67.270821 , umi3   , 54885.6 , -264.0 , 2.2 , -264.0 , 2.2 , -2.46 , 0.11 , -2.46 , 0.11 , 1.00 , 0.02 ,
154 , 1645458802105683072 , 69935 , 227.153980 , 67.211152 , umi3   , 54885.6 , -242.9 , 2.2 , -242.9 , 2.2 , -2.15 , 0.10 , -2.15 , 0.10 , 1.00 , 0.88 ,
155 , 1645459424876574720 , 37735 , 227.303328 , 67.269074 , umi3   , 54885.6 , -252.6 , 2.3 , -252.6 , 2.3 , -1.76 , 0.10 , -1.76 , 0.10 , 1.00 , 0.83 ,
156 , 1645447532111520640 , 38164 , 227.283311 , 67.231646 , umi3   , 54885.6 , -244.0 , 2.3 , -243.6 , 1.6 , -2.33 , 0.11 , -2.34 , 0.08 , 1.00 , 0.82 ,
157 , 1645462169360153472 , 23779 , 227.330114 , 67.354236 , umi3   , 54885.6 , -96.0 , 2.2 , -96.0 , 2.2 , -2.40 , 0.11 , -2.40 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
158 , 1645459661099209856 , 39332 , 227.221890 , 67.297908 , umi3   , 54885.6 , -246.1 , 2.3 , -246.1 , 2.3 , -2.45 , 0.13 , -2.45 , 0.13 , 1.00 , 0.59 ,
159 , 1645446982355668480 , 40168 , 227.188354 , 67.194104 , umi3   , 54885.6 , -222.9 , 2.3 , -225.9 , 4.2 , -0.99 , 0.10 , -1.32 , 0.07 , 1.00 , 0.22 ,
92 , 1645452823511181824 , 72669 , 227.128466 , 67.182957 , umi3   , 54885.6 , -241.0 , 2.9 , -244.3 , 3.7 , -1.77 , 0.13 , -1.83 , 0.08 , 1.00 , 0.92 ,
160 , 1645440660163756800 , 70003 , 227.155201 , 67.127968 , umi3   , 54885.6 , -236.6 , 2.6 , -236.6 , 2.6 , -2.36 , 0.13 , -2.36 , 0.13 , 1.00 , 0.53 ,
161 , 1645458973904407936 , 39507 , 227.215075 , 67.247896 , umi3   , 54885.6 , -240.1 , 2.3 , -240.1 , 2.3 , -1.85 , 0.11 , -1.85 , 0.11 , 1.00 , 0.88 ,
162 , 1645446844916716800 , 37722 , 227.308523 , 67.188389 , umi3   , 54885.6 , -246.8 , 2.3 , -243.4 , 5.3 , -2.28 , 0.11 , -2.37 , 0.09 , 1.00 , 0.68 ,
163 , 1645447463392038784 , 37831 , 227.301116 , 67.224383 , umi3   , 54885.6 , -253.5 , 2.4 , -252.6 , 1.7 , -3.40 , 0.22 , -3.09 , 0.13 , 1.00 , 0.04 ,
164 , 1645458802105680640 , 70035 , 227.159832 , 67.208560 , umi3   , 54885.6 , -234.6 , 2.3 , -234.6 , 2.3 , -2.27 , 0.12 , -2.27 , 0.12 , 1.00 , 0.59 ,
165 , 1645458909480495104 , 38838 , 227.250870 , 67.227611 , umi3   , 54885.6 , -239.2 , 2.4 , -239.2 , 2.4 , -2.20 , 0.12 , -2.20 , 0.12 , 1.00 , 0.82 ,
166 , 1645461825762783616 , 23289 , 227.387991 , 67.375686 , umi3   , 54885.6 , -249.5 , 2.4 , -249.5 , 2.4 , -1.77 , 0.11 , -1.77 , 0.11 , 1.00 , 0.76 ,
167 , 1645460417013464960 , 39461 , 227.214092 , 67.312787 , umi3   , 54885.6 , -253.7 , 2.4 , -253.7 , 2.4 , -2.27 , 0.13 , -2.27 , 0.13 , 1.00 , 0.41 ,
168 , 1645461310366681600 , 23860 , 227.321112 , 67.335559 , umi3   , 54885.6 , -256.1 , 2.3 , -256.1 , 2.3 , -2.23 , 0.12 , -2.23 , 0.12 , 1.00 , 0.33 ,
169 , 1645460936705068288 , 36170 , 227.378993 , 67.301776 , umi3   , 54885.6 , -254.0 , 2.3 , -254.0 , 2.3 , -1.96 , 0.11 , -1.96 , 0.11 , 1.00 , 0.74 ,
170 , 1645459317501803520 , 37502 , 227.315929 , 67.262012 , umi3   , 54885.6 , -236.0 , 2.4 , -236.0 , 2.4 , -2.29 , 0.12 , -2.29 , 0.12 , 1.00 , 0.65 ,
108 , 1645440694523496832 , 70064 , 227.158318 , 67.130780 , umi3   , 54885.6 , -272.7 , 2.9 , -271.7 , 1.9 , -2.48 , 0.16 , -2.53 , 0.12 , 1.00 , 0.00 ,
171 , 1645452926590418432 , 72927 , 227.139961 , 67.207868 , umi3   , 54885.6 , -249.9 , 2.5 , -250.7 , 1.7 , -1.95 , 0.12 , -1.97 , 0.08 , 1.00 , 0.86 ,
172 , 1645462036216698112 , 23985 , 227.304658 , 67.341221 , umi3   , 54885.6 , -252.4 , 2.3 , -252.4 , 2.3 , -1.76 , 0.11 , -1.76 , 0.11 , 1.00 , 0.68 ,
173 , 1645459729818699648 , 37660 , 227.304895 , 67.312911 , umi3   , 54885.6 , -256.6 , 2.6 , -256.6 , 2.6 , -2.30 , 0.17 , -2.30 , 0.17 , 1.00 , 0.33 ,
174 , 1645459317501799936 , 38015 , 227.289922 , 67.257460 , umi3   , 54885.6 , -238.3 , 2.6 , -238.1 , 1.8 , -2.11 , 0.14 , -2.17 , 0.09 , 1.00 , 0.80 ,
175 , 1645441042416532608 , 40081 , 227.194180 , 67.166126 , umi3   , 54885.6 , -244.9 , 2.8 , -244.9 , 2.8 , -1.77 , 0.13 , -1.77 , 0.13 , 1.00 , 0.90 ,
176 , 1645446879276465536 , 38032 , 227.292023 , 67.201536 , umi3   , 54885.6 , -249.3 , 2.4 , -249.3 , 2.4 , -2.18 , 0.12 , -2.18 , 0.12 , 1.00 , 0.82 ,
177 , 1645461447805658880 , 23308 , 227.386302 , 67.370459 , umi3   , 54885.6 , -249.2 , 2.8 , -249.2 , 2.8 , -3.17 , 0.38 , -3.17 , 0.38 , 1.00 , 0.28 ,
178 , 1645462100640673664 , 24370 , 227.254224 , 67.352728 , umi3   , 54885.6 , -33.4 , 2.4 , -33.4 , 2.4 , -1.42 , 0.11 , -1.42 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
179 , 1645462139295914752 , 24129 , 227.286638 , 67.355800 , umi3   , 54885.6 , -233.3 , 2.5 , -233.3 , 2.5 , -2.52 , 0.20 , -2.52 , 0.20 , 1.00 , 0.14 ,
180 , 1645461280302452480 , 24118 , 227.289415 , 67.327009 , umi3   , 54885.6 , -250.1 , 2.5 , -250.1 , 2.5 , -2.87 , 0.27 , -2.87 , 0.27 , 1.00 , 0.29 ,
181 , 1645447016715407872 , 39382 , 227.225543 , 67.193232 , umi3   , 54885.6 , -233.4 , 2.6 , -233.4 , 2.6 , -2.11 , 0.18 , -2.11 , 0.18 , 1.00 , 0.60 ,
182 , 1645440797603351680 , 70492 , 227.206259 , 67.143997 , umi3   , 54885.6 , -240.0 , 3.3 , -240.0 , 3.3 , -2.61 , 0.29 , -2.61 , 0.29 ,  -  ,  -  , CMD
183 , 1645459321797462144 , 38027 , 227.289343 , 67.254842 , umi3   , 54885.6 , -243.5 , 3.3 , -243.5 , 3.3 , -2.47 , 0.28 , -2.47 , 0.28 , 1.00 , 0.78 ,
184 , 1645447497751785728 , 37052 , 227.339468 , 67.233565 , umi3   , 54885.6 , -242.9 , 3.0 , -242.9 , 3.0 , -1.93 , 0.15 , -1.93 , 0.15 , 1.00 , 0.90 ,
185 , 1645459454940769024 , 36702 , 227.353951 , 67.278855 , umi3   , 54885.6 , -241.8 , 3.0 , -245.0 , 3.8 , -1.92 , 0.17 , -1.94 , 0.10 , 1.00 , 0.91 ,
186 , 1645445882843996032 , 38310 , 227.283018 , 67.133201 , umi3   , 54885.6 , -183.1 , 3.1 , -183.1 , 3.1 , -1.50 , 0.21 , -1.50 , 0.21 , 0.00 ,  -  ,
187 , 1645459283142051712 , 38449 , 227.269798 , 67.243884 , umi3   , 54885.6 , -249.8 , 2.9 , -249.8 , 2.9 , -2.32 , 0.21 , -2.32 , 0.21 , 1.00 , 0.78 ,
188 , 1645441076776363648 , 70025 , 227.157906 , 67.167142 , umi3   , 54885.6 , -230.9 , 3.2 , -230.9 , 3.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
189 , 1645452862166670976 , 69929 , 227.153074 , 67.194732 , umi3   , 54885.6 , -246.0 , 3.2 , -246.0 , 3.2 , -2.94 , 0.30 , -2.94 , 0.30 ,  -  ,  -  , CMD
190 , 1645460588812169216 , 24675 , 227.207229 , 67.331208 , umi3   , 54885.6 , -238.3 , 3.0 , -238.3 , 3.0 , -1.61 , 0.17 , -1.61 , 0.17 , 1.00 , 0.66 ,
191 , 1645446844916713600 , 38145 , 227.286506 , 67.188033 , umi3   , 54885.6 , -249.0 , 3.1 , -249.0 , 3.1 , -2.01 , 0.16 , -2.01 , 0.16 , 1.00 , 0.84 ,
192 , 1645447257233603328 , 37390 , 227.323633 , 67.216804 , umi3   , 54885.6 , -243.8 , 3.7 , -243.8 , 3.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
193 , 1645458875120861184 , 39275 , 227.229075 , 67.218556 , umi3   , 54885.6 , -235.6 , 3.2 , -235.6 , 3.2 , -1.83 , 0.17 , -1.83 , 0.17 , 1.00 , 0.81 ,
194 , 1645459768474063360 , 38677 , 227.254821 , 67.309929 , umi3   , 54885.6 , -224.1 , 3.6 , -224.1 , 3.6 , -2.44 , 0.31 , -2.44 , 0.31 , 1.00 , 0.03 ,
195 , 1645458767745947392 , 39774 , 227.205442 , 67.211827 , umi3   , 54885.6 , -248.9 , 4.0 , -246.5 , 2.6 , -2.64 , 0.27 , -2.64 , 0.17 , 1.00 , 0.62 ,
196 , 1645440733179025408 , 39752 , 227.211155 , 67.139041 , umi3   , 54885.6 , -258.9 , 6.4 , -258.9 , 6.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
197 , 1645458772040984832 , 40177 , 227.186795 , 67.209715 , umi3   , 54885.6 , -237.5 , 3.5 , -237.5 , 3.5 , -2.05 , 0.21 , -2.05 , 0.21 , 1.00 , 0.82 ,
198 , 1645459695458952960 , 38044 , 227.285899 , 67.300845 , umi3   , 54885.6 , -239.3 , 3.8 , -239.3 , 3.8 , -1.88 , 0.20 , -1.88 , 0.20 , 1.00 , 0.81 ,
199 , 1645460627466624128 , 24606 , 227.216084 , 67.341042 , umi3   , 54885.6 , -256.8 , 14.5 , -256.8 , 14.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
200 , 1645446913636179328 , 39797 , 227.206419 , 67.176259 , umi3   , 54885.6 , -230.4 , 4.5 , -230.4 , 4.5 , -1.60 , 0.24 , -1.60 , 0.24 , 1.00 , 0.62 ,
1198 , -1 , 35917 , 227.392242 , 67.298908 , umi3   , 54885.6 , -240.7 , 5.7 , -240.7 , 5.7 , -1.79 , 0.27 , -1.79 , 0.27 , 1.00 , 0.87 ,
1199 , -1 , 24359 , 227.257617 , 67.327374 , umi3   , 54885.6 , -231.4 , 4.6 , -231.4 , 4.6 , -1.62 , 0.27 , -1.62 , 0.27 , 1.00 , 0.46 ,
201 , 1645461452100715008 , 23356 , 227.380646 , 67.361469 , umi3   , 54885.6 , -251.0 , 5.1 , -251.0 , 5.1 , -1.72 , 0.31 , -1.72 , 0.31 , 1.00 , 0.72 ,
1200 , -1 , 37140 , 227.331525 , 67.283886 , umi3   , 54885.6 , -270.2 , 19.2 , -270.2 , 19.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1201 , -1 , 40247 , 227.184471 , 67.204616 , umi3   , 54885.6 , -249.9 , 8.6 , -249.9 , 8.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1202 , -1 , 37024 , 227.340000 , 67.255822 , umi3   , 54885.6 , -255.4 , 5.0 , -255.2 , 3.2 , -1.11 , 0.19 , -1.19 , 0.13 , 0.99 , 0.63 ,
1203 , -1 , 70247 , 227.171446 , 67.127889 , umi3   , 54885.6 , -240.3 , 24.9 , -240.3 , 24.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1204 , -1 , 38866 , 227.245958 , 67.284051 , umi3   , 54885.6 , -238.2 , 6.9 , -238.2 , 6.9 , -1.78 , 0.34 , -1.78 , 0.34 , 1.00 , 0.78 ,
1205 , -1 , 38911 , 227.250617 , 67.169302 , umi3   , 54885.6 , -231.0 , 8.0 , -231.0 , 8.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1206 , -1 , 69997 , 227.156108 , 67.150840 , umi3   , 54885.6 , -250.9 , 4.8 , -245.2 , 8.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1207 , -1 , 36640 , 227.357642 , 67.265546 , umi3   , 54885.6 , -222.3 , 6.0 , -222.3 , 6.0 , -1.96 , 0.47 , -1.96 , 0.47 , 1.00 , 0.29 ,
1208 , -1 , 39918 , 227.202317 , 67.156010 , umi3   , 54885.6 , -230.9 , 15.8 , -230.9 , 15.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1209 , -1 , 72510 , 227.121421 , 67.155768 , umi3   , 54885.6 , -260.1 , 13.9 , -260.1 , 13.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1210 , -1 , 72490 , 227.120283 , 67.144682 , umi3   , 54885.6 , -286.9 , 45.7 , -286.9 , 45.7 , -0.15 , 0.24 , -0.15 , 0.24 ,  -  ,  -  ,
1211 , -1 , 39379 , 227.224250 , 67.220718 , umi3   , 54885.6 , -238.6 , 6.6 , -238.6 , 6.6 , -2.36 , 0.48 , -2.36 , 0.48 , 1.00 , 0.78 ,
1212 , -1 , 36482 , 227.365146 , 67.267685 , umi3   , 54885.6 , -241.1 , 6.8 , -241.9 , 3.7 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.79 ,
1213 , -1 , 23162 , 227.403521 , 67.336212 , umi3   , 54885.6 , -241.5 , 19.0 , -241.5 , 19.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1214 , -1 , 24599 , 227.218725 , 67.322925 , umi3   , 54885.6 , -247.6 , 7.4 , -248.5 , 5.5 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.71 ,
1215 , -1 , 37553 , 227.315246 , 67.226933 , umi3   , 54885.6 , -236.3 , 6.8 , -236.3 , 6.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1216 , -1 , 37096 , 227.336017 , 67.246737 , umi3   , 54885.6 , -264.6 , 11.5 , -264.6 , 11.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1217 , -1 , 37094 , 227.332850 , 67.317077 , umi3   , 54885.6 , -229.5 , 40.3 , -229.5 , 40.3 , -1.08 , 0.27 , -1.08 , 0.27 ,  -  ,  -  ,
1218 , -1 , 22915 , 227.429287 , 67.368536 , umi3   , 54885.6 , -253.7 , 8.4 , -253.7 , 8.4 , -1.27 , 0.27 , -1.27 , 0.27 , 0.99 , 0.73 ,
1219 , -1 , 70355 , 227.186462 , 67.154542 , umi3   , 54885.6 , -257.4 , 5.6 , -257.4 , 5.6 , -0.83 , 0.23 , -0.83 , 0.23 ,  -  ,  -  , CMD
1220 , -1 , 37550 , 227.311371 , 67.305638 , umi3   , 54885.6 , -239.4 , 17.2 , -239.4 , 17.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1221 , -1 , 37333 , 227.322296 , 67.291778 , umi3   , 54885.6 , -249.3 , 17.1 , -240.3 , 6.6 , -1.16 , 0.29 , -1.26 , 0.19 , 1.00 , 0.83 ,
1222 , -1 , 38985 , 227.239863 , 67.282580 , umi3   , 54885.6 , -239.5 , 52.4 , -239.5 , 52.4 , -1.50 , 0.47 , -1.50 , 0.47 ,  -  ,  -  ,
1223 , -1 , 38545 , 227.271000 , 67.150302 , umi3   , 54885.6 , -219.7 , 21.9 , -219.7 , 21.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1224 , -1 , 24026 , 227.300175 , 67.329221 , umi3   , 54885.6 , -234.4 , 56.4 , -234.4 , 56.4 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
202 , 1645446947995928320 , 39060 , 227.241558 , 67.189600 , umi3   , 54885.6 , -242.0 , 2.5 , -242.0 , 2.5 , -2.25 , 0.14 , -2.25 , 0.14 , 1.00 , 0.82 ,
203 , 1645461349021933696 , 23463 , 227.367800 , 67.348834 , umi3   , 54885.6 , -228.0 , 3.0 , -228.0 , 3.0 , -1.89 , 0.22 , -1.89 , 0.22 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
139 , 1645458978199974016 , -1 , 227.231075 , 67.254514 , umi6   , 54885.5 , -248.9 , 2.2 , -249.0 , 1.6 , -1.20 , 0.10 , -1.41 , 0.07 , 1.00 , 0.85 ,
141 , 1645447089730496768 , 37847 , 227.300539 , 67.217224 , umi6   , 54885.5 , -34.5 , 2.2 , -34.9 , 1.6 , -2.87 , 0.12 , -2.86 , 0.08 ,  -  ,  -  , CMD; Gaia NM; NA8190
143 , 1645459527955792896 , -1 , 227.311913 , 67.295843 , umi6   , 54885.5 , -245.6 , 2.2 , -245.7 , 1.6 , -2.12 , 0.10 , -2.11 , 0.07 , 1.00 , 0.87 ,
204 , 1645463371950980480 , 50479 , 227.065684 , 67.341823 , umi6   , 54885.5 , 3.5 , 2.2 , 3.5 , 2.2 , -2.30 , 0.11 , -2.30 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
205 , 1645447639486316160 , 35751 , 227.402364 , 67.259516 , umi6   , 54885.5 , -53.3 , 2.2 , -53.3 , 2.2 , -0.92 , 0.10 , -0.92 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
206 , 1645459768473960448 , -1 , 227.255935 , 67.296261 , umi6   , 54885.5 , -53.6 , 2.2 , -53.6 , 2.2 , -1.45 , 0.10 , -1.45 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
145 , 1645459351861540352 , 38654 , 227.258457 , 67.262625 , umi6   , 54885.5 , -12.8 , 2.2 , -12.6 , 1.6 , -1.58 , 0.10 , -1.59 , 0.07 ,  -  ,  -  , CMD; Gaia NM; NA8190
207 , 1645460039056320256 , -1 , 227.109987 , 67.288033 , umi6   , 54885.5 , -54.6 , 2.2 , -54.6 , 2.2 , -1.40 , 0.10 , -1.40 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
208 , 1645460245214752512 , 56521 , 227.108195 , 67.290133 , umi6   , 54885.5 , -247.2 , 2.2 , -247.2 , 2.2 , -2.01 , 0.10 , -2.01 , 0.10 , 1.00 , 0.74 ,
209 , 1645460794970600832 , 24791 , 227.186020 , 67.334146 , umi6   , 54885.5 , -228.7 , 2.3 , -228.7 , 2.3 , -2.39 , 0.11 , -2.39 , 0.11 , 1.00 , 0.03 ,
210 , 1645447188514119040 , 36835 , 227.351467 , 67.206973 , umi6   , 54885.5 , -77.7 , 2.2 , -77.7 , 2.2 , -1.54 , 0.10 , -1.54 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
211 , 1645446466959603200 , -1 , 227.398718 , 67.195004 , umi6   , 54885.5 , -14.7 , 3.3 , -14.7 , 3.3 , -0.52 , 0.11 , -0.52 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
212 , 1645463681188627072 , 50328 , 227.095290 , 67.343277 , umi6   , 54885.5 , -248.0 , 2.2 , -248.0 , 2.2 , -2.36 , 0.11 , -2.36 , 0.11 , 1.00 , 0.35 ,
213 , 1645460485732945152 , 24849 , 227.178426 , 67.319918 , umi6   , 54885.5 , -240.0 , 2.3 , -240.0 , 2.3 , -2.39 , 0.11 , -2.39 , 0.11 , 1.00 , 0.45 ,
214 , 1645460004696579712 , 73121 , 227.150716 , 67.283191 , umi6   , 54885.5 , -260.3 , 2.2 , -260.3 , 2.2 , -2.38 , 0.12 , -2.38 , 0.12 , 1.00 , 0.06 ,
215 , 1645463784267854464 , 50362 , 227.092094 , 67.360351 , umi6   , 54885.5 , -38.8 , 2.2 , -38.8 , 2.2 , -1.15 , 0.10 , -1.15 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
156 , 1645447532111520640 , 38164 , 227.283311 , 67.231646 , umi6   , 54885.5 , -243.2 , 2.3 , -243.6 , 1.6 , -2.34 , 0.11 , -2.34 , 0.08 , 1.00 , 0.82 ,
216 , 1645459420581023232 , 37666 , 227.306950 , 67.269850 , umi6   , 54885.5 , -249.5 , 2.2 , -249.5 , 2.2 , -1.77 , 0.10 , -1.77 , 0.10 , 1.00 , 0.89 ,
217 , 1645459558019979904 , 39271 , 227.225709 , 67.277516 , umi6   , 54885.5 , -247.6 , 2.3 , -247.6 , 2.3 , -1.91 , 0.11 , -1.91 , 0.11 ,  -  ,  -  , CMD
218 , 1645447394672570880 , 35865 , 227.398272 , 67.231326 , umi6   , 54885.5 , -221.2 , 2.9 , -221.2 , 2.9 , -1.63 , 0.11 , -1.63 , 0.11 , 1.00 , 0.01 ,
219 , 1645463715548378112 , 50206 , 227.118531 , 67.359646 , umi6   , 54885.5 , -238.0 , 2.3 , -238.0 , 2.3 , -2.17 , 0.11 , -2.17 , 0.11 , 1.00 , 0.36 ,
220 , 1645447532111529600 , 37960 , 227.293607 , 67.242198 , umi6   , 54885.5 , -241.9 , 2.3 , -241.9 , 2.3 , -1.98 , 0.11 , -1.98 , 0.11 , 1.00 , 0.91 ,
162 , 1645446844916716800 , 37722 , 227.308523 , 67.188389 , umi6   , 54885.5 , -239.3 , 2.5 , -243.4 , 5.3 , -2.57 , 0.17 , -2.37 , 0.09 , 1.00 , 0.68 ,
163 , 1645447463392038784 , 37831 , 227.301116 , 67.224383 , umi6   , 54885.5 , -251.7 , 2.3 , -252.6 , 1.7 , -2.92 , 0.16 , -3.09 , 0.13 , 1.00 , 0.04 ,
221 , 1645460279574503424 , 56747 , 227.098848 , 67.306126 , umi6   , 54885.5 , -234.6 , 2.3 , -234.6 , 2.3 , -1.85 , 0.11 , -1.85 , 0.11 , 1.00 , 0.42 ,
28 , 1645446260801177344 , 34087 , 227.506248 , 67.194135 , umi6   , 54885.5 , -241.1 , 2.5 , -237.2 , 5.3 , -2.33 , 0.14 , -2.24 , 0.09 , 1.00 , 0.51 ,
222 , 1645446333816255360 , 34067 , 227.506948 , 67.202540 , umi6   , 54885.5 , -245.0 , 2.5 , -245.0 , 2.5 , -2.44 , 0.14 , -2.44 , 0.14 , 1.00 , 0.53 ,
223 , 1645463268871750272 , 57435 , 227.069469 , 67.320497 , umi6   , 54885.5 , -239.3 , 2.4 , -239.3 , 2.4 , -2.10 , 0.14 , -2.10 , 0.14 , 1.00 ,  -  ,
224 , 1645446535679093760 , 34580 , 227.475438 , 67.204821 , umi6   , 54885.5 , -239.1 , 2.5 , -239.1 , 2.5 , -2.72 , 0.17 , -2.72 , 0.17 , 1.00 , 0.26 ,
225 , 1645447566471272832 , 37168 , 227.332227 , 67.248917 , umi6   , 54885.5 , -258.6 , 2.3 , -258.6 , 2.3 , -2.16 , 0.12 , -2.16 , 0.12 , 1.00 , 0.38 ,
226 , 1645447635190762240 , 35919 , 227.393625 , 67.265804 , umi6   , 54885.5 , -248.6 , 2.4 , -248.6 , 2.4 , -2.42 , 0.13 , -2.42 , 0.13 , 1.00 , 0.74 ,
29 , 1645446466959616384 , 35541 , 227.415656 , 67.206895 , umi6   , 54885.5 , -244.9 , 3.3 , -244.2 , 1.9 , -1.90 , 0.15 , -2.14 , 0.10 , 1.00 , 0.82 ,
227 , 1645446329520661504 , 33965 , 227.513127 , 67.201478 , umi6   , 54885.5 , -245.6 , 2.6 , -245.6 , 2.6 , -2.48 , 0.18 , -2.48 , 0.18 , 1.00 , 0.50 ,
174 , 1645459317501799936 , 38015 , 227.289922 , 67.257460 , umi6   , 54885.5 , -237.9 , 2.4 , -238.1 , 1.8 , -2.21 , 0.13 , -2.17 , 0.09 , 1.00 , 0.80 ,
228 , 1645446810556987008 , 37070 , 227.340417 , 67.197682 , umi6   , 54885.5 , -229.3 , 2.6 , -229.3 , 2.6 , -2.51 , 0.18 , -2.51 , 0.18 , 1.00 , 0.09 ,
229 , 1645460657531636096 , 72572 , 227.129138 , 67.321450 , umi6   , 54885.5 , -245.1 , 2.4 , -245.1 , 2.4 , -2.28 , 0.13 , -2.28 , 0.13 ,  -  ,  -  , CMD
38 , 1645447222873872384 , 36182 , 227.382419 , 67.223333 , umi6   , 54885.5 , -57.5 , 2.4 , -56.4 , 1.7 , -0.66 , 0.11 , -0.71 , 0.08 , 0.00 ,  -  , Gaia NM; NA8190
230 , 1645447497751789568 , 37169 , 227.332765 , 67.238625 , umi6   , 54885.5 , -243.9 , 2.7 , -243.9 , 2.7 , -2.23 , 0.15 , -2.23 , 0.15 , 1.00 , 0.86 ,
231 , 1645447291593346816 , 36662 , 227.358902 , 67.221981 , umi6   , 54885.5 , -245.8 , 2.6 , -245.8 , 2.6 , -2.32 , 0.18 , -2.32 , 0.18 , 1.00 , 0.80 ,
232 , 1645460382653708160 , 40073 , 227.186699 , 67.290179 , umi6   , 54885.5 , -277.0 , 2.6 , -277.0 , 2.6 , -2.76 , 0.24 , -2.76 , 0.24 , 1.00 , 0.00 ,
40 , 1645446265096778368 , 33907 , 227.516714 , 67.196006 , umi6   , 54885.5 , -250.0 , 3.5 , -245.5 , 5.5 , -2.64 , 0.34 , -2.58 , 0.20 , 1.00 , 0.38 ,
185 , 1645459454940769024 , 36702 , 227.353951 , 67.278855 , umi6   , 54885.5 , -247.3 , 2.5 , -245.0 , 3.8 , -1.94 , 0.13 , -1.94 , 0.10 , 1.00 , 0.91 ,
233 , 1645459626739454720 , 39453 , 227.216714 , 67.275750 , umi6   , 54885.5 , -243.0 , 2.9 , -243.0 , 2.9 , -2.33 , 0.18 , -2.33 , 0.18 , 1.00 , 0.74 ,
234 , 1645459764183131520 , 38386 , 227.269832 , 67.306651 , umi6   , 54885.5 , -247.2 , 2.7 , -247.2 , 2.7 , -2.26 , 0.17 , -2.26 , 0.17 , 1.00 , 0.73 ,
45 , 1645446123362194432 , 34913 , 227.457469 , 67.161381 , umi6   , 54885.5 , -265.9 , 17.6 , -259.8 , 2.3 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.08 ,
235 , 1645459317501796736 , 37807 , 227.300663 , 67.254421 , umi6   , 54885.5 , -240.2 , 2.8 , -240.2 , 2.8 , -2.27 , 0.20 , -2.27 , 0.20 , 1.00 , 0.81 ,
236 , 1645446127657923712 , 34564 , 227.477852 , 67.172020 , umi6   , 54885.5 , -233.2 , 4.7 , -233.2 , 4.7 , -2.54 , 0.37 , -2.54 , 0.37 , 1.00 , 0.24 ,
237 , 1645463543749673088 , 50714 , 227.021657 , 67.345567 , umi6   , 54885.5 , -259.8 , 4.1 , -259.8 , 4.1 , -1.54 , 0.21 , -1.54 , 0.21 ,  -  ,  -  , CMD
238 , 1645447532112086912 , 37948 , 227.295203 , 67.225904 , umi6   , 54885.5 , -237.1 , 6.3 , -237.1 , 6.3 , -2.20 , 0.41 , -2.20 , 0.41 , 1.00 , 0.78 ,
239 , 1645447635191009536 , 36336 , 227.372577 , 67.260721 , umi6   , 54885.5 , -138.6 , 3.2 , -138.6 , 3.2 , -2.58 , 0.15 , -2.58 , 0.15 ,  -  ,  -  , CMD
240 , 1645459798538175360 , 38281 , 227.274018 , 67.312045 , umi6   , 54885.5 , -241.3 , 3.8 , -241.3 , 3.8 , -2.48 , 0.26 , -2.48 , 0.26 , 1.00 , 0.61 ,
241 , 1645459317501796608 , 37724 , 227.304603 , 67.253789 , umi6   , 54885.5 , -141.5 , 4.5 , -141.5 , 4.5 , -2.15 , 0.35 , -2.15 , 0.35 , 0.00 ,  -  ,
242 , 1645447394672571008 , 36022 , 227.390045 , 67.232247 , umi6   , 54885.5 , -255.8 , 3.8 , -255.8 , 3.8 , -2.23 , 0.22 , -2.23 , 0.22 , 1.00 , 0.59 ,
53 , 1645448013147857024 , 34455 , 227.481248 , 67.222006 , umi6   , 54885.5 , -256.3 , 4.4 , -253.9 , 2.6 , -2.03 , 0.35 , -1.79 , 0.17 , 1.00 , 0.67 ,
243 , 1645463165792519552 , 58218 , 227.033702 , 67.301361 , umi6   , 54885.5 , -231.2 , 3.6 , -231.2 , 3.6 , -1.99 , 0.27 , -1.99 , 0.27 , 1.00 , 0.20 ,
244 , 1645447429032326272 , 35517 , 227.414087 , 67.255920 , umi6   , 54885.5 , -253.7 , 2.9 , -253.7 , 2.9 , -2.48 , 0.24 , -2.48 , 0.24 , 1.00 , 0.56 ,
245 , 1645446570039111168 , 35050 , 227.444868 , 67.214640 , umi6   , 54885.5 , -171.9 , 59.3 , -171.9 , 59.3 , -0.89 , 0.19 , -0.89 , 0.19 ,  -  ,  -  ,
1225 , -1 , 34213 , 227.496983 , 67.204709 , umi6   , 54885.5 , -240.7 , 8.9 , -240.7 , 8.9 , -1.01 , 0.31 , -1.01 , 0.31 , 0.99 , 0.69 ,
246 , 1645446054643026560 , 37097 , 227.339734 , 67.179408 , umi6   , 54885.5 , -242.1 , 6.5 , -242.1 , 6.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1226 , -1 , 24889 , 227.170708 , 67.348218 , umi6   , 54885.5 , -238.8 , 4.4 , -238.8 , 4.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1227 , -1 , 36855 , 227.349333 , 67.225528 , umi6   , 54885.5 , -237.5 , 4.4 , -237.5 , 4.4 , -2.11 , 0.30 , -2.11 , 0.30 , 1.00 , 0.78 ,
247 , 1645446436894841728 , 36174 , 227.384299 , 67.192979 , umi6   , 54885.5 , -252.0 , 43.0 , -252.0 , 43.0 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1228 , -1 , 40096 , 227.186775 , 67.272196 , umi6   , 54885.5 , -241.1 , 7.4 , -241.1 , 7.4 , -2.65 , 0.49 , -2.65 , 0.49 , 1.00 , 0.62 ,
1202 , -1 , 37024 , 227.340000 , 67.255822 , umi6   , 54885.5 , -255.1 , 4.1 , -255.2 , 3.2 , -1.27 , 0.19 , -1.19 , 0.13 , 0.99 , 0.63 ,
1229 , -1 , 34526 , 227.481158 , 67.160709 , umi6   , 54885.5 , -244.6 , 20.2 , -247.2 , 3.6 , -1.78 , 0.48 , -1.26 , 0.16 , 0.99 , 0.60 ,
1230 , -1 , 50070 , 227.140467 , 67.331513 , umi6   , 54885.5 , -235.0 , 5.1 , -235.0 , 5.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
61 , 1645446127657292416 , 34812 , 227.463083 , 67.171479 , umi6   , 54885.5 , -258.1 , 8.2 , -251.0 , 5.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1231 , -1 , 36624 , 227.361175 , 67.212528 , umi6   , 54885.5 , -248.1 , 21.1 , -248.1 , 21.1 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1232 , -1 , 40484 , 227.166267 , 67.286927 , umi6   , 54885.5 , -246.3 , 4.5 , -246.3 , 4.5 , -1.83 , 0.30 , -1.83 , 0.30 , 1.00 , 0.77 ,
1233 , -1 , 50154 , 227.126146 , 67.335221 , umi6   , 54885.5 , -254.5 , 4.5 , -254.5 , 4.5 , -2.02 , 0.31 , -2.02 , 0.31 , 1.00 , 0.36 ,
248 , 1645447635190757248 , 35959 , 227.391726 , 67.257531 , umi6   , 54885.5 , -252.4 , 11.3 , -252.4 , 11.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1234 , -1 , 36918 , 227.348133 , 67.198910 , umi6   , 54885.5 , -249.2 , 4.4 , -249.2 , 4.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1235 , -1 , 39800 , 227.198196 , 67.310388 , umi6   , 54885.5 , -214.0 , 4.7 , -214.0 , 4.7 , -1.68 , 0.26 , -1.68 , 0.26 , 0.91 ,  -  ,
1236 , -1 , 24786 , 227.187033 , 67.336532 , umi6   , 54885.5 , -281.5 , 29.5 , -281.5 , 29.5 , -1.94 , 0.40 , -1.94 , 0.40 ,  -  ,  -  ,
1212 , -1 , 36482 , 227.365146 , 67.267685 , umi6   , 54885.5 , -242.3 , 4.4 , -241.9 , 3.7 , -2.54 , 0.45 , -2.54 , 0.45 , 1.00 , 0.79 ,
1214 , -1 , 24599 , 227.218725 , 67.322925 , umi6   , 54885.5 , -249.7 , 8.3 , -248.5 , 5.5 , -1.69 , 0.30 , -1.69 , 0.30 , 1.00 , 0.71 ,
1237 , -1 , 35318 , 227.429146 , 67.191179 , umi6   , 54885.5 , -248.6 , 49.6 , -248.6 , 49.6 , -1.06 , 0.40 , -1.06 , 0.40 ,  -  ,  -  ,
1238 , -1 , 39714 , 227.204392 , 67.272864 , umi6   , 54885.5 , -241.1 , 8.0 , -241.1 , 8.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1239 , -1 , 40425 , 227.169667 , 67.302008 , umi6   , 54885.5 , -232.3 , 7.2 , -232.3 , 7.2 , -1.46 , 0.42 , -1.46 , 0.42 , 1.00 , 0.57 ,
1221 , -1 , 37333 , 227.322296 , 67.291778 , umi6   , 54885.5 , -238.7 , 7.1 , -240.3 , 6.6 , -1.33 , 0.26 , -1.26 , 0.19 , 1.00 , 0.83 ,
1240 , -1 , 39086 , 227.233758 , 67.301404 , umi6   , 54885.5 , -248.1 , 22.9 , -248.1 , 22.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1241 , -1 , 37632 , 227.308896 , 67.268543 , umi6   , 54885.5 , -261.7 , 6.3 , -261.7 , 6.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1242 , -1 , 37279 , 227.326925 , 67.257498 , umi6   , 54885.5 , -228.7 , 20.0 , -228.7 , 20.0 , -1.70 , 0.30 , -1.70 , 0.30 ,  -  ,  -  ,
1243 , -1 , 50431 , 227.076646 , 67.349630 , umi6   , 54885.5 , -234.3 , 17.9 , -234.3 , 17.9 , -1.35 , 0.33 , -1.35 , 0.33 , 0.99 , 0.41 ,
1244 , -1 , 37924 , 227.292492 , 67.298256 , umi6   , 54885.5 , -249.1 , 9.3 , -249.1 , 9.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1245 , -1 , 50560 , 227.050988 , 67.346369 , umi6   , 54885.5 , -242.5 , 28.4 , -242.5 , 28.4 , -0.96 , 0.34 , -0.96 , 0.34 ,  -  ,  -  ,
1246 , -1 , 37881 , 227.295608 , 67.275163 , umi6   , 54885.5 , -260.5 , 15.7 , -260.5 , 15.7 , -1.35 , 0.49 , -1.35 , 0.49 , 1.00 , 0.79 ,
1247 , -1 , 38218 , 227.277813 , 67.287006 , umi6   , 54885.5 , -259.9 , 21.8 , -259.9 , 21.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1248 , -1 , 38740 , 227.253358 , 67.269975 , umi6   , 54885.5 , -241.2 , 16.4 , -241.2 , 16.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1249 , -1 , 35185 , 227.435008 , 67.230556 , umi6   , 54885.5 , -222.1 , 28.8 , -222.1 , 28.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1250 , -1 , 39878 , 227.194283 , 67.318332 , umi6   , 54885.5 , -254.4 , 55.7 , -254.4 , 55.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1251 , -1 , 50074 , 227.141692 , 67.355458 , umi6   , 54885.5 , -256.6 , 28.2 , -256.6 , 28.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1252 , -1 , 37630 , 227.312487 , 67.206005 , umi6   , 54885.5 , -238.2 , 54.2 , -238.2 , 54.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1532 , -1 , -1 , 227.427446 , 67.252779 , umi6   , 54885.5 , -245.1 , 68.8 , -245.1 , 68.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1253 , -1 , 39758 , 227.201500 , 67.290821 , umi6   , 54885.5 , -261.9 , 30.6 , -261.9 , 30.6 , -0.46 , 0.33 , -0.46 , 0.33 ,  -  ,  -  , CMD
249 , 1645443310159359232 , 33472 , 227.544182 , 67.182535 , umi6   , 54885.5 , -246.4 , 5.3 , -246.4 , 5.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
250 , 1645444783332425600 , 33362 , 227.550787 , 67.190334 , umi6   , 54885.5 , -252.4 , 23.6 , -252.4 , 23.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
251 , 1645463715548371840 , 50186 , 227.120084 , 67.349751 , umi6   , 54885.5 , -245.8 , 3.7 , -245.8 , 3.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
252 , 1645421659228995712 , 28114 , 228.247083 , 67.239679 , umix1  , 55327.5 , -20.6 , 2.3 , -20.6 , 2.3 , -2.14 , 0.12 , -2.14 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
253 , 1645422591236194816 , 28104 , 228.248123 , 67.271596 , umix1  , 55327.5 , 12.8 , 2.4 , 12.8 , 2.4 , -2.39 , 0.14 , -2.39 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
254 , 1645422625595935360 , 28068 , 228.258033 , 67.279692 , umix1  , 55327.5 , -15.8 , 2.4 , -15.8 , 2.4 , -2.09 , 0.14 , -2.09 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
255 , 1645423067978277248 , 28095 , 228.250088 , 67.301095 , umix1  , 55327.5 , -266.5 , 2.4 , -266.5 , 2.4 , -2.19 , 0.13 , -2.19 , 0.13 , 1.00 , 0.00 ,
256 , 1645423278431751296 , 28121 , 228.245331 , 67.313835 , umix1  , 55327.5 , -24.6 , 2.2 , -24.6 , 2.2 , -1.38 , 0.10 , -1.38 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
257 , 1645416917585090176 , 27972 , 228.283585 , 67.178375 , umix1  , 55327.5 , -26.1 , 2.3 , -26.1 , 2.3 , -1.84 , 0.11 , -1.84 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
258 , 1645416848865611520 , 27977 , 228.282175 , 67.167191 , umix1  , 55327.5 , -250.1 , 2.4 , -250.1 , 2.4 , -3.12 , 0.16 , -3.12 , 0.16 , 1.00 , 0.01 ,
1254 , -1 , 27976 , 228.282319 , 67.272651 , umix1  , 55327.5 , -49.9 , 3.2 , -49.9 , 3.2 , -2.20 , 0.23 , -2.20 , 0.23 ,  -  ,  -  , CMD; Gaia NM; NA8190
259 , 1645421865392382976 , 27965 , 228.285305 , 67.266293 , umix1  , 55327.5 , -8.4 , 2.3 , -8.4 , 2.3 , -2.42 , 0.13 , -2.42 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
260 , 1645421384351082752 , 27940 , 228.296028 , 67.204223 , umix1  , 55327.5 , -35.6 , 2.2 , -35.6 , 2.2 , -0.75 , 0.10 , -0.75 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
261 , 1645421388646135680 , 27932 , 228.298107 , 67.207026 , umix1  , 55327.5 , -82.5 , 2.2 , -82.5 , 2.2 , -2.47 , 0.11 , -2.47 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
262 , 1645421556149779840 , 27933 , 228.297901 , 67.236397 , umix1  , 55327.5 , -234.7 , 2.3 , -234.7 , 2.3 , -1.56 , 0.11 , -1.56 , 0.11 ,  -  ,  -  , CMD; Gaia NM
263 , 1645423003553400448 , 27978 , 228.281746 , 67.293503 , umix1  , 55327.5 , -78.1 , 2.8 , -78.1 , 2.8 , -1.65 , 0.15 , -1.65 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
264 , 1645421487430300800 , 27921 , 228.302362 , 67.222995 , umix1  , 55327.5 , -109.7 , 3.5 , -109.7 , 3.5 , -2.23 , 0.28 , -2.23 , 0.28 ,  -  ,  -  , CMD
265 , 1645421487430300544 , 27876 , 228.317819 , 67.220959 , umix1  , 55327.5 , -124.3 , 2.4 , -124.3 , 2.4 , -0.94 , 0.10 , -0.94 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1255 , -1 , 27903 , 228.309911 , 67.160661 , umix1  , 55327.5 , -266.7 , 3.7 , -266.7 , 3.7 , -2.15 , 0.25 , -2.15 , 0.25 , 0.97 , 0.00 ,
266 , 1645416642707177984 , 27909 , 228.308031 , 67.155612 , umix1  , 55327.5 , -314.3 , 2.4 , -314.3 , 2.4 , -1.52 , 0.11 , -1.52 , 0.11 ,  -  ,  -  , CMD; Gaia NM
267 , 1645421590509520000 , 27833 , 228.333112 , 67.248090 , umix1  , 55327.5 , -46.2 , 2.2 , -46.2 , 2.2 , -1.69 , 0.10 , -1.69 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
268 , 1645418120175931392 , 27844 , 228.328743 , 67.168860 , umix1  , 55327.5 , -52.8 , 2.2 , -52.8 , 2.2 , -2.09 , 0.11 , -2.09 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
269 , 1645423037913583744 , 27902 , 228.310193 , 67.313477 , umix1  , 55327.5 , -35.5 , 2.2 , -35.5 , 2.2 , -2.26 , 0.12 , -2.26 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
270 , 1645423033617641984 , 27863 , 228.321839 , 67.303178 , umix1  , 55327.5 , -99.9 , 2.3 , -99.9 , 2.3 , -1.07 , 0.10 , -1.07 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1256 , -1 , 27875 , 228.318902 , 67.316602 , umix1  , 55327.5 , -128.6 , 4.6 , -128.6 , 4.6 , -2.64 , 0.21 , -2.64 , 0.21 ,  -  ,  -  , CMD; Gaia NM; NA8190
271 , 1645418051456450048 , 27826 , 228.336974 , 67.152747 , umix1  , 55327.5 , -40.0 , 2.2 , -40.0 , 2.2 , -1.84 , 0.10 , -1.84 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
272 , 1645418532492799744 , 27791 , 228.350940 , 67.213384 , umix1  , 55327.5 , -94.9 , 2.2 , -94.9 , 2.2 , -0.89 , 0.10 , -0.89 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1257 , -1 , 27823 , 228.338026 , 67.282489 , umix1  , 55327.5 , -72.0 , 4.7 , -72.0 , 4.7 , -1.46 , 0.33 , -1.46 , 0.33 ,  -  ,  -  , CMD; Gaia NM; NA8190
273 , 1645423136696666880 , 27851 , 228.325667 , 67.307893 , umix1  , 55327.5 , -67.6 , 2.2 , -67.6 , 2.2 , -1.00 , 0.10 , -1.00 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1258 , -1 , 27848 , 228.326983 , 67.126140 , umix1  , 55327.5 , 20.8 , 2.8 , 20.8 , 2.8 , -1.36 , 0.15 , -1.36 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
274 , 1645415611920014464 , 27858 , 228.322944 , 67.104317 , umix1  , 55327.5 , -52.8 , 2.4 , -52.8 , 2.4 , -2.07 , 0.13 , -2.07 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
1259 , -1 , 27895 , 228.310899 , 67.084685 , umix1  , 55327.5 , -201.4 , 3.4 , -201.4 , 3.4 , -1.90 , 0.21 , -1.90 , 0.21 ,  -  ,  -  , CMD; Gaia NM; NA8190
275 , 1645422002825284480 , 27772 , 228.358648 , 67.272969 , umix1  , 55327.5 , -250.2 , 2.2 , -250.2 , 2.2 , -3.26 , 0.11 , -3.26 , 0.11 , 1.00 , 0.00 ,
1260 , -1 , 27878 , 228.317039 , 67.087674 , umix1  , 55327.5 , -244.6 , 5.7 , -244.6 , 5.7 , -1.21 , 0.25 , -1.21 , 0.25 , 0.82 ,  -  ,
276 , 1645422208983717376 , 27771 , 228.358718 , 67.282223 , umix1  , 55327.5 , -108.6 , 2.4 , -108.6 , 2.4 , -1.92 , 0.12 , -1.92 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
277 , 1645418949103629824 , 27733 , 228.372691 , 67.235246 , umix1  , 55327.5 , -168.7 , 2.4 , -168.7 , 2.4 , -2.26 , 0.13 , -2.26 , 0.13 ,  -  ,  -  , CMD
278 , 1645418055751512448 , 27751 , 228.365020 , 67.157480 , umix1  , 55327.5 , -94.3 , 2.6 , -94.3 , 2.6 , -1.57 , 0.13 , -1.57 , 0.13 ,  -  ,  -  , CMD
279 , 1645418055751675520 , 27758 , 228.362993 , 67.151591 , umix1  , 55327.5 , -173.5 , 2.6 , -173.5 , 2.6 , -2.43 , 0.13 , -2.43 , 0.13 ,  -  ,  -  , CMD
280 , 1645415818073450880 , 27777 , 228.355712 , 67.133150 , umix1  , 55327.5 , -234.7 , 2.5 , -234.7 , 2.5 , -2.67 , 0.17 , -2.67 , 0.17 , 1.00 , 0.02 ,
281 , 1645418502428115072 , 27699 , 228.384529 , 67.223902 , umix1  , 55327.5 , 12.4 , 2.2 , 12.4 , 2.2 , -1.68 , 0.10 , -1.68 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1261 , -1 , 27697 , 228.384368 , 67.164217 , umix1  , 55327.5 , -16.3 , 2.5 , -16.3 , 2.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
282 , 1645418193189646208 , 27680 , 228.389830 , 67.182068 , umix1  , 55327.5 , -104.2 , 2.3 , -104.2 , 2.3 , -2.06 , 0.12 , -2.06 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1262 , -1 , 27727 , 228.375430 , 67.140330 , umix1  , 55327.5 , -36.3 , 3.2 , -36.3 , 3.2 , -2.16 , 0.20 , -2.16 , 0.20 ,  -  ,  -  , CMD; Gaia NM; NA8190
283 , 1645415719289299328 , -1 , 228.355270 , 67.104208 , umix1  , 55327.5 , -4.0 , 2.2 , -4.0 , 2.2 , -2.07 , 0.10 , -2.07 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
284 , 1645415410050803072 , 27787 , 228.351726 , 67.091582 , umix1  , 55327.5 , -61.6 , 2.5 , -61.6 , 2.5 , -1.74 , 0.13 , -1.74 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
1263 , -1 , 27647 , 228.399961 , 67.246894 , umix1  , 55327.5 , -23.0 , 2.5 , -23.0 , 2.5 , -2.10 , 0.16 , -2.10 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
285 , 1645421934105802880 , 27643 , 228.401914 , 67.256504 , umix1  , 55327.5 , -18.2 , 2.2 , -18.2 , 2.2 , -2.08 , 0.11 , -2.08 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
286 , 1645417329901942528 , 27671 , 228.391954 , 67.147252 , umix1  , 55327.5 , -158.4 , 2.3 , -158.4 , 2.3 , -2.13 , 0.11 , -2.13 , 0.11 ,  -  ,  -  , CMD
287 , 1645415302677355776 , 104001 , 228.331012 , 67.058549 , umix1  , 55327.5 , -255.5 , 10.2 , -255.5 , 10.2 , -1.04 , 0.26 , -1.04 , 0.26 ,  -  ,  -  , CMD
288 , 1645415547490608384 , -1 , 228.376200 , 67.110233 , umix1  , 55327.5 , -228.1 , 2.2 , -228.1 , 2.2 , -2.68 , 0.10 , -2.68 , 0.10 , 1.00 , 0.00 ,
289 , 1645422105904506240 , 27664 , 228.395002 , 67.292244 , umix1  , 55327.5 , -37.7 , 2.2 , -37.7 , 2.2 , -1.02 , 0.10 , -1.02 , 0.10 ,  -  ,  -  , CMD
290 , 1645415405762218112 , 27781 , 228.353570 , 67.080253 , umix1  , 55327.5 , -159.5 , 2.3 , -159.5 , 2.3 , -1.73 , 0.11 , -1.73 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
291 , 1645415306972436608 , 27815 , 228.339558 , 67.062410 , umix1  , 55327.5 , -196.3 , 2.2 , -196.3 , 2.2 , -1.23 , 0.10 , -1.23 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1264 , -1 , 27641 , 228.402555 , 67.295190 , umix1  , 55327.5 , -34.9 , 2.7 , -34.9 , 2.7 , -2.14 , 0.21 , -2.14 , 0.21 ,  -  ,  -  , CMD; Gaia NM; NA8190
292 , 1645422346422682752 , 27656 , 228.397968 , 67.304402 , umix1  , 55327.5 , -256.9 , 2.3 , -256.9 , 2.3 , -2.35 , 0.12 , -2.35 , 0.12 , 1.00 , 0.07 ,
293 , 1645422144560386688 , 27632 , 228.405292 , 67.297440 , umix1  , 55327.5 , -80.2 , 3.6 , -80.2 , 3.6 ,  -  ,  -  ,  -  ,  -  , 0.00 ,  -  ,
1265 , -1 , 27597 , 228.416914 , 67.270924 , umix1  , 55327.5 , -97.2 , 3.3 , -97.2 , 3.3 , -1.00 , 0.16 , -1.00 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
294 , 1645417432981163008 , 27591 , 228.417357 , 67.165239 , umix1  , 55327.5 , -259.3 , 2.6 , -259.3 , 2.6 , -2.07 , 0.15 , -2.07 , 0.15 , 1.00 , 0.03 ,
295 , 1645415337037100928 , 27738 , 228.370957 , 67.079663 , umix1  , 55327.5 , -245.3 , 2.6 , -245.3 , 2.6 , -2.40 , 0.17 , -2.40 , 0.17 , 1.00 , 0.12 ,
296 , 1645422075840909312 , 27579 , 228.421824 , 67.280058 , umix1  , 55327.5 , -45.6 , 2.2 , -45.6 , 2.2 , -1.11 , 0.10 , -1.11 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
297 , 1645417024958513920 , 27575 , 228.422050 , 67.116948 , umix1  , 55327.5 , 17.0 , 2.4 , 17.0 , 2.4 , -2.45 , 0.15 , -2.45 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
298 , 1645417055024031488 , 27530 , 228.436795 , 67.130184 , umix1  , 55327.5 , -392.7 , 2.4 , -392.7 , 2.4 , -1.76 , 0.13 , -1.76 , 0.13 , 0.00 ,  -  , Gaia NM
1266 , -1 , 27488 , 228.455481 , 67.148513 , umix1  , 55327.5 , -18.8 , 4.7 , -18.8 , 4.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
299 , 1645403689085792384 , 27580 , 228.419734 , 67.075215 , umix1  , 55327.5 , -6.8 , 2.2 , -6.8 , 2.2 , -2.02 , 0.11 , -2.02 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1267 , -1 , 27502 , 228.446727 , 67.109628 , umix1  , 55327.5 , 0.2 , 2.7 , 0.2 , 2.7 , -2.02 , 0.16 , -2.02 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
300 , 1645403693380870016 , 27565 , 228.425354 , 67.072259 , umix1  , 55327.5 , -5.7 , 2.3 , -5.7 , 2.3 , -2.35 , 0.13 , -2.35 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
301 , 1645417158103249280 , 27442 , 228.471797 , 67.144398 , umix1  , 55327.5 , -38.0 , 2.2 , -38.0 , 2.2 , -0.93 , 0.10 , -0.93 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1268 , -1 , 27402 , 228.487095 , 67.108470 , umix1  , 55327.5 , -18.7 , 2.5 , -18.7 , 2.5 , -2.40 , 0.17 , -2.40 , 0.17 ,  -  ,  -  , CMD; Gaia NM; NA8190
302 , 1645487492487403520 , 18144 , 227.842502 , 67.517078 , umix2  , 55327.6 , -7.3 , 2.2 , -7.3 , 2.2 , -1.46 , 0.10 , -1.46 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
303 , 1645487771660772864 , -1 , 227.773019 , 67.535622 , umix2  , 55327.6 , 0.0 , 2.2 , 0.0 , 2.2 , -2.47 , 0.10 , -2.47 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
304 , 1645487561206882176 , 18585 , 227.805621 , 67.531520 , umix2  , 55327.6 , 16.4 , 2.2 , 16.4 , 2.2 , -0.72 , 0.10 , -0.72 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
305 , 1645487840380249984 , 19055 , 227.765775 , 67.546254 , umix2  , 55327.6 , -242.5 , 3.1 , -242.5 , 3.1 , -1.99 , 0.26 , -1.99 , 0.26 , 1.00 ,  -  ,
306 , 1645487870443647360 , 18032 , 227.852273 , 67.527599 , umix2  , 55327.6 , -188.4 , 4.6 , -188.4 , 4.6 , -1.97 , 0.25 , -1.97 , 0.25 ,  -  ,  -  , CMD
1269 , -1 , 19189 , 227.754485 , 67.553053 , umix2  , 55327.6 , -251.9 , 33.3 , -251.9 , 33.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1270 , -1 , 17572 , 227.895757 , 67.524394 , umix2  , 55327.6 , -269.7 , 12.5 , -269.7 , 12.5 , -1.89 , 0.44 , -1.89 , 0.44 , 0.99 , 0.58 ,
307 , 1645488145321557248 , 18434 , 227.817812 , 67.546806 , umix2  , 55327.6 , -106.5 , 2.2 , -106.5 , 2.2 , -0.87 , 0.10 , -0.87 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
308 , 1645476153772864512 , 17499 , 227.902593 , 67.525345 , umix2  , 55327.6 , -248.1 , 2.3 , -248.1 , 2.3 , -2.27 , 0.11 , -2.27 , 0.11 , 1.00 , 0.74 ,
309 , 1645476153772865664 , 17612 , 227.891211 , 67.534077 , umix2  , 55327.6 , -274.8 , 2.3 , -274.8 , 2.3 , -1.91 , 0.11 , -1.91 , 0.11 ,  -  ,  -  , CMD; Gaia NM
310 , 1645487977818416512 , 17982 , 227.856327 , 67.556929 , umix2  , 55327.6 , -23.2 , 2.5 , -23.2 , 2.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
311 , 1645488179683945216 , 18067 , 227.848748 , 67.562693 , umix2  , 55327.6 , -240.3 , 6.1 , -240.3 , 6.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
312 , 1645488183977637376 , -1 , 227.851184 , 67.563933 , umix2  , 55327.6 , -245.8 , 2.2 , -245.8 , 2.2 , -2.12 , 0.10 , -2.12 , 0.10 , 1.00 , 0.75 ,
313 , 1645488080898423296 , -1 , 227.901612 , 67.563677 , umix2  , 55327.6 , 10.5 , 2.2 , 10.5 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
314 , 1645482098007605632 , -1 , 227.998503 , 67.545905 , umix2  , 55327.6 , -117.4 , 2.3 , -117.4 , 2.3 , -2.00 , 0.12 , -2.00 , 0.12 ,  -  ,  -  , CMD
1271 , -1 , 9825 , 227.942931 , 67.565529 , umix2  , 55327.6 , -212.7 , 12.0 , -212.7 , 12.0 ,  -  ,  -  ,  -  ,  -  , 0.94 ,  -  ,
315 , 1645481891849176064 , 16482 , 228.016251 , 67.548726 , umix2  , 55327.6 , -248.0 , 2.5 , -248.0 , 2.5 , -2.28 , 0.15 , -2.28 , 0.15 , 1.00 , 0.76 ,
316 , 1645482166727084160 , 9912 , 227.968781 , 67.565409 , umix2  , 55327.6 , -243.6 , 2.3 , -243.6 , 2.3 , -2.33 , 0.12 , -2.33 , 0.12 , 1.00 , 0.71 ,
317 , 1645488321416593664 , 9590 , 227.878108 , 67.588949 , umix2  , 55327.6 , -3.5 , 2.2 , -3.5 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1272 , -1 , 10034 , 228.004682 , 67.564953 , umix2  , 55327.6 , -7.8 , 3.9 , -7.8 , 3.9 , -1.85 , 0.28 , -1.85 , 0.28 ,  -  ,  -  , CMD; Gaia NM; NA8190
318 , 1645482205383165184 , 10008 , 227.994107 , 67.570019 , umix2  , 55327.6 , -254.1 , 2.3 , -254.1 , 2.3 , -2.38 , 0.13 , -2.38 , 0.13 , 1.00 , 0.40 ,
319 , 1645482132367346048 , 16492 , 228.014630 , 67.567050 , umix2  , 55327.6 , -257.3 , 2.3 , -257.3 , 2.3 , -2.14 , 0.13 , -2.14 , 0.13 , 1.00 , 0.36 ,
320 , 1645494265651333632 , 9622 , 227.886736 , 67.608940 , umix2  , 55327.6 , -56.6 , 2.3 , -56.6 , 2.3 , -0.89 , 0.10 , -0.89 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
321 , 1645494261354994688 , 9609 , 227.882997 , 67.612582 , umix2  , 55327.6 , -90.7 , 2.3 , -90.7 , 2.3 , -0.57 , 0.10 , -0.57 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
322 , 1645494059492962176 , 10015 , 227.998842 , 67.589227 , umix2  , 55327.6 , -176.2 , 9.0 , -176.2 , 9.0 , -1.53 , 0.24 , -1.53 , 0.24 , 0.00 ,  -  ,
323 , 1645494123916040192 , 9915 , 227.970394 , 67.603088 , umix2  , 55327.6 , -269.2 , 2.3 , -269.2 , 2.3 , -2.59 , 0.12 , -2.59 , 0.12 , 1.00 , 0.00 ,
324 , 1645494295714734336 , 9740 , 227.918565 , 67.617581 , umix2  , 55327.6 , -4.7 , 2.5 , -4.7 , 2.5 , -3.03 , 0.21 , -3.03 , 0.21 ,  -  ,  -  , CMD
325 , 1645494330074472448 , 9904 , 227.966052 , 67.615176 , umix2  , 55327.6 , -247.3 , 2.8 , -247.3 , 2.8 , -2.87 , 0.25 , -2.87 , 0.25 , 1.00 , 0.28 ,
326 , 1645494123916041728 , 9982 , 227.986574 , 67.611464 , umix2  , 55327.6 , -244.7 , 2.4 , -244.7 , 2.4 , -2.52 , 0.15 , -2.52 , 0.15 , 1.00 , 0.50 ,
327 , 1645494089556673152 , 8238 , 228.033329 , 67.601739 , umix2  , 55327.6 , -44.7 , 2.5 , -44.7 , 2.5 , -2.30 , 0.17 , -2.30 , 0.17 ,  -  ,  -  , CMD; Gaia NM; NA8190
328 , 1645494162572120704 , 9997 , 227.990796 , 67.618259 , umix2  , 55327.6 , -245.6 , 6.0 , -245.6 , 6.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
329 , 1645494368730551296 , 9962 , 227.981534 , 67.623423 , umix2  , 55327.6 , -18.5 , 2.2 , -18.5 , 2.2 , -1.06 , 0.10 , -1.06 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1273 , -1 , 9888 , 227.960545 , 67.637356 , umix2  , 55327.6 , -177.6 , 5.6 , -177.6 , 5.6 , -1.37 , 0.31 , -1.37 , 0.31 ,  -  ,  -  , CMD
1274 , -1 , 8207 , 228.023860 , 67.631797 , umix2  , 55327.6 , -253.5 , 6.0 , -253.5 , 6.0 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
330 , 1645494746687675904 , 8172 , 228.013936 , 67.643082 , umix2  , 55327.6 , -212.1 , 2.4 , -212.1 , 2.4 , -1.17 , 0.11 , -1.17 , 0.11 , 0.01 ,  -  ,
331 , 1645494570595528576 , 8306 , 228.055374 , 67.635758 , umix2  , 55327.6 , 11.6 , 2.5 , 11.6 , 2.5 , -2.39 , 0.16 , -2.39 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
1275 , -1 , 8214 , 228.025406 , 67.647032 , umix2  , 55327.6 , -263.6 , 58.8 , -263.6 , 58.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
332 , 1645494604958915328 , 8439 , 228.096549 , 67.643679 , umix2  , 55327.6 , -258.0 , 2.3 , -258.0 , 2.3 , -3.24 , 0.15 , -3.24 , 0.15 ,  -  ,  -  , CMD
333 , 1645494781046845568 , 8264 , 228.039118 , 67.659762 , umix2  , 55327.6 , 27.3 , 2.8 , 27.3 , 2.8 , -2.07 , 0.16 , -2.07 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
1276 , -1 , 8554 , 228.129627 , 67.640795 , umix2  , 55327.6 , -0.7 , 3.7 , -0.7 , 3.7 , -2.38 , 0.27 , -2.38 , 0.27 ,  -  ,  -  , CMD; Gaia NM; NA8190
334 , 1645494879830671744 , 8281 , 228.044359 , 67.664436 , umix2  , 55327.6 , -3.9 , 2.6 , -3.9 , 2.6 , -1.94 , 0.15 , -1.94 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
1277 , -1 , 8474 , 228.105528 , 67.656142 , umix2  , 55327.6 , -253.0 , 34.1 , -253.0 , 34.1 , -1.29 , 0.49 , -1.29 , 0.49 ,  -  ,  -  ,
335 , 1645494884126631552 , 8297 , 228.050841 , 67.670285 , umix2  , 55327.6 , -28.1 , 2.2 , -28.1 , 2.2 , -1.24 , 0.10 , -1.24 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
336 , 1645482819562499328 , 8700 , 228.176089 , 67.637727 , umix2  , 55327.6 , -73.3 , 2.3 , -73.3 , 2.3 , -1.05 , 0.10 , -1.05 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1278 , -1 , 8629 , 228.150395 , 67.648967 , umix2  , 55327.6 , -252.7 , 4.9 , -252.7 , 4.9 , -1.27 , 0.19 , -1.27 , 0.19 , 0.94 ,  -  ,
337 , 1645494914190412288 , 8367 , 228.071209 , 67.675425 , umix2  , 55327.6 , -43.1 , 2.3 , -43.1 , 2.3 , -1.09 , 0.11 , -1.09 , 0.11 , 0.00 ,  -  , Gaia NM; NA8190
338 , 1645494914190413056 , 8382 , 228.075473 , 67.680262 , umix2  , 55327.6 , -172.4 , 2.5 , -172.4 , 2.5 , -1.03 , 0.11 , -1.03 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1279 , -1 , 8503 , 228.111786 , 67.677173 , umix2  , 55327.6 , -170.1 , 3.3 , -170.1 , 3.3 , -2.20 , 0.20 , -2.20 , 0.20 ,  -  ,  -  , CMD; Gaia NM; NA8190
339 , 1645484331390993280 , 8909 , 228.235183 , 67.656236 , umix2  , 55327.6 , -60.8 , 2.3 , -60.8 , 2.3 , -1.20 , 0.11 , -1.20 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
340 , 1645496155436955520 , 8715 , 228.179541 , 67.675342 , umix2  , 55327.6 , -8.9 , 2.2 , -8.9 , 2.2 , -2.40 , 0.11 , -2.40 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
341 , 1645484232607742464 , 8976 , 228.254818 , 67.660823 , umix2  , 55327.6 , -238.1 , 5.6 , -238.1 , 5.6 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
342 , 1645496258516172032 , 8753 , 228.190167 , 67.683591 , umix2  , 55327.6 , -252.2 , 7.6 , -252.2 , 7.6 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
343 , 1645496219863068288 , 8642 , 228.152159 , 67.698924 , umix2  , 55327.6 , -12.7 , 3.0 , -12.7 , 3.0 , -2.19 , 0.18 , -2.19 , 0.18 ,  -  ,  -  , CMD; Gaia NM; NA8190
344 , 1645496430314864640 , 8585 , 228.137720 , 67.709276 , umix2  , 55327.6 , -257.7 , 4.8 , -257.7 , 4.8 ,  -  ,  -  ,  -  ,  -  , 0.98 ,  -  ,
345 , 1645484507485650688 , 8905 , 228.234381 , 67.683365 , umix2  , 55327.6 , -146.0 , 2.4 , -146.0 , 2.4 , -0.93 , 0.11 , -0.93 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
346 , 1645484541845389184 , 8899 , 228.233283 , 67.686132 , umix2  , 55327.6 , -239.4 , 8.1 , -239.4 , 8.1 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
347 , 1645496292875912448 , 8827 , 228.211594 , 67.703808 , umix2  , 55327.6 , -46.5 , 2.3 , -46.5 , 2.3 , -1.28 , 0.10 , -1.28 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
348 , 1645496602113558144 , 8550 , 228.127104 , 67.726844 , umix2  , 55327.6 , -77.5 , 2.2 , -77.5 , 2.2 , -2.66 , 0.11 , -2.66 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1280 , -1 , 8814 , 228.208224 , 67.708204 , umix2  , 55327.6 , -226.7 , 10.4 , -226.7 , 10.4 , -1.22 , 0.24 , -1.22 , 0.24 ,  -  ,  -  , CMD
1281 , -1 , 8960 , 228.251498 , 67.702915 , umix2  , 55327.6 , -3.4 , 3.9 , -3.4 , 3.9 , -1.85 , 0.23 , -1.85 , 0.23 ,  -  ,  -  , CMD; Gaia NM; NA8190
349 , 1645496357299437056 , 8778 , 228.200302 , 67.720909 , umix2  , 55327.6 , -242.2 , 4.0 , -242.2 , 4.0 , -1.31 , 0.13 , -1.31 , 0.13 ,  -  ,  -  , CMD
350 , 1645496670833035776 , 8934 , 228.242775 , 67.712071 , umix2  , 55327.6 , -329.5 , 3.1 , -329.5 , 3.1 , -1.41 , 0.15 , -1.41 , 0.15 , 0.00 ,  -  , Gaia NM
351 , 1645496705192775168 , 9032 , 228.272376 , 67.718209 , umix2  , 55327.6 , -90.6 , 2.3 , -90.6 , 2.3 , -1.01 , 0.11 , -1.01 , 0.11 ,  -  ,  -  , CMD
195 , 1645458767745947392 , 39774 , 227.205442 , 67.211827 , umix4  , 55328.5 , -245.0 , 3.1 , -246.5 , 2.6 , -2.64 , 0.21 , -2.64 , 0.17 , 1.00 , 0.62 ,
352 , 1645458767745951744 , 40107 , 227.189599 , 67.216742 , umix4  , 55328.5 , -242.7 , 2.5 , -242.7 , 2.5 , -2.63 , 0.14 , -2.63 , 0.14 , 1.00 , 0.60 ,
353 , 1645458772041537152 , 40211 , 227.185264 , 67.211095 , umix4  , 55328.5 , -244.2 , 2.3 , -244.2 , 2.3 , -2.06 , 0.11 , -2.06 , 0.11 , 1.00 , 0.90 ,
1282 , -1 , 40053 , 227.190978 , 67.233916 , umix4  , 55328.5 , -228.7 , 49.6 , -228.7 , 49.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1283 , -1 , 39973 , 227.194521 , 67.237787 , umix4  , 55328.5 , -241.4 , 13.1 , -241.4 , 13.1 , -1.59 , 0.43 , -1.59 , 0.43 , 1.00 , 0.82 ,
159 , 1645446982355668480 , 40168 , 227.188354 , 67.194104 , umix4  , 55328.5 , -228.9 , 2.3 , -225.9 , 4.2 , -1.65 , 0.10 , -1.32 , 0.07 , 1.00 , 0.22 ,
1284 , -1 , 40320 , 227.178435 , 67.247377 , umix4  , 55328.5 , -251.3 , 9.8 , -251.3 , 9.8 , -1.56 , 0.32 , -1.56 , 0.32 , 1.00 , 0.82 ,
354 , 1645458806401274752 , 73102 , 227.147373 , 67.212620 , umix4  , 55328.5 , -244.5 , 2.4 , -244.5 , 2.4 , -2.13 , 0.13 , -2.13 , 0.13 , 1.00 , 0.88 ,
1285 , -1 , 73083 , 227.147009 , 67.228190 , umix4  , 55328.5 , -260.2 , 4.9 , -260.2 , 4.9 , -1.39 , 0.24 , -1.39 , 0.24 , 1.00 , 0.56 ,
171 , 1645452926590418432 , 72927 , 227.139961 , 67.207868 , umix4  , 55328.5 , -251.4 , 2.4 , -250.7 , 1.7 , -1.98 , 0.11 , -1.97 , 0.08 , 1.00 , 0.86 ,
1286 , -1 , 72751 , 227.133281 , 67.235880 , umix4  , 55328.5 , -244.9 , 7.6 , -244.9 , 7.6 , -1.72 , 0.44 , -1.72 , 0.44 , 1.00 , 0.82 ,
1287 , -1 , 72606 , 227.128043 , 67.235110 , umix4  , 55328.5 , -256.8 , 23.0 , -256.8 , 23.0 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1288 , -1 , 56253 , 227.117333 , 67.206231 , umix4  , 55328.5 , -250.9 , 7.7 , -250.9 , 7.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1289 , -1 , 72715 , 227.130369 , 67.186446 , umix4  , 55328.5 , -262.5 , 6.2 , -262.5 , 6.2 , -1.64 , 0.37 , -1.64 , 0.37 , 1.00 , 0.60 ,
1290 , -1 , 73157 , 227.151598 , 67.257021 , umix4  , 55328.5 , -261.5 , 29.5 , -261.5 , 29.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
355 , 1645453137043830912 , 56385 , 227.109496 , 67.214722 , umix4  , 55328.5 , -231.2 , 3.4 , -231.2 , 3.4 , -2.37 , 0.24 , -2.37 , 0.24 , 1.00 , 0.36 ,
1291 , -1 , 72454 , 227.120003 , 67.182053 , umix4  , 55328.5 , -243.9 , 9.9 , -243.9 , 9.9 , -1.79 , 0.45 , -1.79 , 0.45 , 1.00 , 0.84 ,
356 , 1645459076983616896 , 56329 , 227.114748 , 67.245467 , umix4  , 55328.5 , -251.9 , 2.4 , -251.9 , 2.4 , -2.16 , 0.16 , -2.16 , 0.16 , 1.00 ,  -  ,
357 , 1645459076983610496 , 56509 , 227.105249 , 67.236326 , umix4  , 55328.5 , -254.2 , 3.5 , -254.2 , 3.5 , -2.13 , 0.21 , -2.13 , 0.21 , 1.00 , 0.64 ,
358 , 1645452896526270848 , 56491 , 227.103036 , 67.193116 , umix4  , 55328.5 , -253.6 , 2.3 , -253.6 , 2.3 , -1.92 , 0.11 , -1.92 , 0.11 ,  -  ,  -  , CMD
359 , 1645452827806790784 , 72484 , 227.120798 , 67.174147 , umix4  , 55328.5 , -242.2 , 2.2 , -242.2 , 2.2 , -2.28 , 0.10 , -2.28 , 0.10 , 1.00 , 0.83 ,
360 , 1645452827806790656 , 72475 , 227.120611 , 67.172690 , umix4  , 55328.5 , -249.4 , 3.3 , -249.4 , 3.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; RRL PS1
361 , 1645452892230657152 , 56471 , 227.103045 , 67.182555 , umix4  , 55328.5 , -248.0 , 2.3 , -248.0 , 2.3 , -3.43 , 0.18 , -3.43 , 0.18 , 1.00 , 0.02 ,
362 , 1645459837193429632 , 56551 , 227.104223 , 67.250786 , umix4  , 55328.5 , -234.5 , 2.3 , -234.5 , 2.3 , -2.88 , 0.13 , -2.88 , 0.13 ,  -  ,  -  , CMD
363 , 1645452724727574528 , 72438 , 227.118543 , 67.166952 , umix4  , 55328.5 , -241.7 , 2.3 , -241.7 , 2.3 , -3.56 , 0.18 , -3.56 , 0.18 , 1.00 , 0.01 ,
1206 , -1 , 69997 , 227.155795 , 67.150720 , umix4  , 55328.5 , -238.5 , 5.1 , -245.2 , 8.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1186 , -1 , 56683 , 227.098197 , 67.253558 , umix4  , 55328.5 , -248.1 , 30.8 , -237.9 , 8.3 , -1.84 , 0.48 , -1.41 , 0.22 , 1.00 , 0.76 ,
1292 , -1 , 57056 , 227.081953 , 67.244204 , umix4  , 55328.5 , -239.9 , 16.1 , -239.9 , 16.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
364 , 1645452720431951360 , 56434 , 227.103320 , 67.166873 , umix4  , 55328.5 , -242.1 , 2.3 , -242.1 , 2.3 , -2.19 , 0.11 , -2.19 , 0.11 , 1.00 , 0.86 ,
1293 , -1 , 56784 , 227.088118 , 67.173284 , umix4  , 55328.5 , -261.6 , 6.4 , -261.6 , 6.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1294 , -1 , 57208 , 227.075642 , 67.246251 , umix4  , 55328.5 , -247.5 , 34.2 , -247.5 , 34.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1295 , -1 , 57382 , 227.063918 , 67.196192 , umix4  , 55328.5 , -212.9 , 4.9 , -212.9 , 4.9 , -1.21 , 0.34 , -1.21 , 0.34 , 0.70 ,  -  ,
365 , 1645440969401418368 , 72459 , 227.119056 , 67.151644 , umix4  , 55328.5 , -237.7 , 2.3 , -237.7 , 2.3 , -2.47 , 0.12 , -2.47 , 0.12 , 1.00 , 0.56 ,
366 , 1645452999605482368 , 57307 , 227.067399 , 67.184949 , umix4  , 55328.5 , -243.0 , 5.5 , -243.0 , 5.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1296 , -1 , 57316 , 227.066756 , 67.183728 , umix4  , 55328.5 , -450.6 , 67.8 , -450.6 , 67.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
367 , 1645453064029360896 , 57597 , 227.054143 , 67.200551 , umix4  , 55328.5 , -255.4 , 2.4 , -255.4 , 2.4 , -1.92 , 0.11 , -1.92 , 0.11 , 1.00 , 0.67 ,
368 , 1645453923022849280 , 57688 , 227.052176 , 67.232445 , umix4  , 55328.5 , -242.3 , 2.6 , -242.3 , 2.6 , -1.99 , 0.14 , -1.99 , 0.14 , 1.00 , 0.83 ,
369 , 1645440866322519936 , 72823 , 227.132647 , 67.138376 , umix4  , 55328.5 , -243.2 , 3.5 , -243.2 , 3.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
370 , 1645454026102069888 , 57839 , 227.046485 , 67.238117 , umix4  , 55328.5 , -235.2 , 6.1 , -235.2 , 6.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1297 , -1 , 58068 , 227.035306 , 67.222519 , umix4  , 55328.5 , -273.8 , 14.7 , -273.8 , 14.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
371 , 1645453064029355520 , 57988 , 227.037412 , 67.195109 , umix4  , 55328.5 , -244.5 , 2.3 , -244.5 , 2.3 , -1.86 , 0.10 , -1.86 , 0.10 , 1.00 , 0.91 ,
372 , 1645452690367833472 , 56834 , 227.084887 , 67.153127 , umix4  , 55328.5 , -73.9 , 2.2 , -73.9 , 2.2 , -0.90 , 0.10 , -0.90 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
373 , 1645452754791690880 , 57527 , 227.055137 , 67.169920 , umix4  , 55328.5 , -268.8 , 2.5 , -268.8 , 2.5 , -2.43 , 0.14 , -2.43 , 0.14 , 1.00 , 0.00 ,
374 , 1645453824239208192 , 58223 , 227.028254 , 67.215495 , umix4  , 55328.5 , -240.8 , 2.3 , -240.8 , 2.3 , -2.43 , 0.12 , -2.43 , 0.12 , 1.00 , 0.63 ,
1298 , -1 , 57176 , 227.070810 , 67.153246 , umix4  , 55328.5 , -223.8 , 30.9 , -223.8 , 30.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
375 , 1645453996037901696 , -1 , 227.020752 , 67.233534 , umix4  , 55328.5 , -257.1 , 2.2 , -257.1 , 2.2 , -1.64 , 0.10 , -1.64 , 0.10 , 1.00 , 0.39 ,
376 , 1645452759087310336 , 57677 , 227.048186 , 67.162517 , umix4  , 55328.5 , -238.2 , 4.6 , -238.2 , 4.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1192 , -1 , 57568 , 227.051990 , 67.153151 , umix4  , 55328.5 , -242.6 , 10.4 , -238.9 , 10.2 , -1.91 , 0.46 , -1.91 , 0.46 , 1.00 , 0.82 ,
1299 , -1 , 58527 , 227.011942 , 67.184738 , umix4  , 55328.5 , -228.0 , 8.3 , -228.0 , 8.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
377 , 1645452381130186496 , -1 , 227.039639 , 67.153093 , umix4  , 55328.5 , -44.6 , 2.2 , -44.6 , 2.2 , -1.07 , 0.10 , -1.07 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1300 , -1 , 58393 , 227.017435 , 67.169912 , umix4  , 55328.5 , -247.4 , 4.5 , -247.4 , 4.5 , -1.52 , 0.29 , -1.52 , 0.29 , 1.00 , 0.89 ,
378 , 1645452308115068416 , 57369 , 227.060897 , 67.138965 , umix4  , 55328.5 , -248.5 , 3.7 , -248.5 , 3.7 , -1.50 , 0.18 , -1.50 , 0.18 , 1.00 , 0.89 ,
379 , 1645452273755327232 , 57826 , 227.040313 , 67.136527 , umix4  , 55328.5 , -250.5 , 2.3 , -250.5 , 2.3 , -2.14 , 0.11 , -2.14 , 0.11 , 1.00 , 0.83 ,
1301 , -1 , 58083 , 227.029382 , 67.139320 , umix4  , 55328.5 , -243.8 , 47.2 , -243.8 , 47.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1302 , -1 , 58609 , 227.005765 , 67.151852 , umix4  , 55328.5 , -241.9 , 27.5 , -241.9 , 27.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
380 , 1645452342474811136 , 58536 , 227.009218 , 67.148330 , umix4  , 55328.5 , -246.8 , 3.4 , -246.8 , 3.4 , -1.80 , 0.18 , -1.80 , 0.18 , 1.00 , 0.91 ,
381 , 1645440454005309824 , 56421 , 227.099812 , 67.108313 , umix4  , 55328.5 , -250.5 , 2.5 , -250.5 , 2.5 , -2.07 , 0.16 , -2.07 , 0.16 , 1.00 ,  -  ,
382 , 1645452346770445568 , -1 , 227.010078 , 67.143895 , umix4  , 55328.5 , 9.8 , 2.2 , 9.8 , 2.2 , -0.33 , 0.10 , -0.33 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1303 , -1 , 58308 , 227.018178 , 67.129010 , umix4  , 55328.5 , -235.5 , 5.3 , -235.5 , 5.3 , -2.86 , 0.44 , -2.86 , 0.44 , 1.00 , 0.57 ,
383 , 1645452170676106368 , 58512 , 227.009191 , 67.128196 , umix4  , 55328.5 , -254.1 , 2.4 , -254.1 , 2.4 , -3.09 , 0.19 , -3.09 , 0.19 , 1.00 , 0.08 ,
384 , 1645440419645573248 , 57956 , 227.033517 , 67.114588 , umix4  , 55328.5 , -240.7 , 3.0 , -240.7 , 3.0 , -2.57 , 0.24 , -2.57 , 0.24 , 1.00 , 0.66 ,
385 , 1645452174971751552 , 58485 , 227.010090 , 67.123134 , umix4  , 55328.5 , -236.6 , 2.3 , -236.6 , 2.3 , -2.42 , 0.12 , -2.42 , 0.12 , 1.00 , 0.57 ,
386 , 1645452170676094848 , 58286 , 227.018104 , 67.113956 , umix4  , 55328.5 , -242.9 , 2.3 , -242.9 , 2.3 , -2.28 , 0.11 , -2.28 , 0.11 , 1.00 , 0.82 ,
1304 , -1 , 58727 , 226.998444 , 67.122546 , umix4  , 55328.5 , -225.8 , 13.0 , -225.8 , 13.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1305 , -1 , 58260 , 227.019479 , 67.112283 , umix4  , 55328.5 , -223.3 , 35.1 , -223.3 , 35.1 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1306 , -1 , 56707 , 227.085615 , 67.083410 , umix4  , 55328.5 , -245.7 , 5.7 , -245.7 , 5.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
387 , 1645440350926081152 , 57618 , 227.046021 , 67.090804 , umix4  , 55328.5 , -248.1 , 3.6 , -248.1 , 3.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
388 , 1645440385285821952 , 58392 , 227.012624 , 67.096239 , umix4  , 55328.5 , -238.5 , 4.0 , -238.5 , 4.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
389 , 1645452136316350720 , 59044 , 226.981978 , 67.107194 , umix4  , 55328.5 , -244.6 , 2.3 , -242.6 , 2.9 , -2.28 , 0.11 , -2.26 , 0.08 , 1.00 , 0.83 ,
390 , 1645452136316353280 , 59241 , 226.973000 , 67.110766 , umix4  , 55328.5 , -246.1 , 2.5 , -246.1 , 2.5 , -2.81 , 0.20 , -2.81 , 0.20 , 1.00 , 0.48 ,
1307 , -1 , 59021 , 226.983347 , 67.105543 , umix4  , 55328.5 , -244.4 , 6.1 , -244.4 , 6.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1308 , -1 , 59481 , 226.962571 , 67.114790 , umix4  , 55328.5 , -245.4 , 3.6 , -245.4 , 3.6 , -2.43 , 0.39 , -2.43 , 0.39 , 1.00 , 0.81 ,
391 , 1645440385285817984 , 58607 , 227.001873 , 67.090311 , umix4  , 55328.5 , -245.1 , 2.3 , -245.1 , 2.3 , -2.19 , 0.12 , -2.19 , 0.12 , 1.00 , 0.84 ,
392 , 1645440320860783616 , 57924 , 227.032471 , 67.077916 , umix4  , 55328.5 , -256.8 , 3.3 , -256.8 , 3.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
393 , 1645450727567422720 , 59836 , 226.945783 , 67.106519 , umix4  , 55328.5 , -246.6 , 3.4 , -246.6 , 3.4 , -1.77 , 0.21 , -1.77 , 0.21 , 1.00 , 0.90 ,
394 , 1645438912112737664 , 59040 , 226.981147 , 67.090882 , umix4  , 55328.5 , -248.2 , 2.3 , -248.2 , 2.3 , -1.84 , 0.11 , -1.84 , 0.11 ,  -  ,  -  , CMD; Gaia NM
395 , 1645438907817066624 , 58905 , 226.988160 , 67.086372 , umix4  , 55328.5 , -249.2 , 10.4 , -249.2 , 10.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
396 , 1645450727567070464 , 59841 , 226.945010 , 67.098707 , umix4  , 55328.5 , -151.2 , 2.6 , -151.2 , 2.6 , -2.03 , 0.16 , -2.03 , 0.16 , 0.00 ,  -  , Gaia NM
397 , 1645450658847588864 , 59452 , 226.962017 , 67.088332 , umix4  , 55328.5 , -205.2 , 3.1 , -205.2 , 3.1 , -3.14 , 0.28 , -3.14 , 0.28 ,  -  ,  -  , CMD
398 , 1645438839097582464 , 58669 , 226.997977 , 67.074113 , umix4  , 55328.5 , -242.3 , 2.4 , -242.3 , 2.4 , -2.76 , 0.15 , -2.76 , 0.15 ,  -  ,  -  , CMD
399 , 1645438877752389504 , 59176 , 226.973602 , 67.074916 , umix4  , 55328.5 , -245.2 , 4.2 , -245.2 , 4.2 , -1.87 , 0.19 , -1.87 , 0.19 , 1.00 , 0.86 ,
400 , 1645450624487846528 , 59657 , 226.952030 , 67.082812 , umix4  , 55328.5 , -255.0 , 2.7 , -256.1 , 1.8 , -2.79 , 0.22 , -2.67 , 0.15 , 1.00 , 0.15 ,
401 , 1645438564219661312 , -1 , 227.069045 , 67.048135 , umix4  , 55328.5 , -237.8 , 2.2 , -237.8 , 2.2 , -2.49 , 0.10 , -2.49 , 0.10 , 1.00 , 0.30 ,
402 , 1645450624487844864 , 59727 , 226.949146 , 67.081487 , umix4  , 55328.5 , -279.4 , 3.9 , -279.4 , 3.9 , -1.45 , 0.20 , -1.45 , 0.20 , 0.52 ,  -  ,
403 , 1645438873457317504 , 59150 , 226.974343 , 67.070958 , umix4  , 55328.5 , -247.0 , 4.2 , -247.0 , 4.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1309 , -1 , 78034 , 227.050506 , 67.045567 , umix4  , 55328.5 , -141.9 , 3.5 , -146.6 , 6.8 , -1.71 , 0.22 , -1.47 , 0.13 ,  -  ,  -  , CMD
404 , 1645438529860291328 , 77768 , 227.019243 , 67.044631 , umix4  , 55328.5 , -308.3 , 3.5 , -308.3 , 3.5 , -2.73 , 0.29 , -2.73 , 0.29 ,  -  ,  -  , CMD
405 , 1645438774673242880 , 60062 , 226.931260 , 67.067141 , umix4  , 55328.5 , -24.5 , 2.6 , -24.5 , 2.6 , -2.31 , 0.18 , -2.31 , 0.18 ,  -  ,  -  , CMD; Gaia NM; NA8190
406 , 1645438701658983040 , 77183 , 226.954829 , 67.047385 , umix4  , 55328.5 , -244.9 , 3.9 , -244.9 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
407 , 1645450487048882432 , 60846 , 226.889577 , 67.068835 , umix4  , 55328.5 , -28.4 , 2.2 , -28.4 , 2.2 , -1.97 , 0.11 , -1.97 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
408 , 1645438736018352384 , 76925 , 226.927670 , 67.052667 , umix4  , 55328.5 , -237.5 , 2.3 , -237.5 , 2.3 , -2.06 , 0.11 , -2.06 , 0.11 , 1.00 , 0.75 ,
409 , 1645438495500177408 , 77326 , 226.969126 , 67.038460 , umix4  , 55328.5 , -232.8 , 2.3 , -232.8 , 2.3 , -1.83 , 0.11 , -1.83 , 0.11 , 1.00 , 0.46 ,
410 , 1645438736018351360 , 76895 , 226.923768 , 67.048935 , umix4  , 55328.5 , -134.6 , 2.2 , -134.6 , 2.2 , -0.97 , 0.10 , -0.97 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
411 , 1645450560064038656 , -1 , 226.872360 , 67.064708 , umix4  , 55328.5 , -9.2 , 2.2 , -9.2 , 2.2 , -0.79 , 0.10 , -0.79 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
412 , 1645438667298868992 , 77080 , 226.944317 , 67.038874 , umix4  , 55328.5 , -236.4 , 2.4 , -236.4 , 2.4 , -2.08 , 0.12 , -2.08 , 0.12 , 1.00 , 0.65 ,
413 , 1645438392420954624 , 77490 , 226.989219 , 67.022565 , umix4  , 55328.5 , -246.8 , 4.3 , -246.8 , 4.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
414 , 1645437670866444416 , 77920 , 227.034205 , 67.008506 , umix4  , 55328.5 , -250.8 , 3.8 , -250.8 , 3.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1310 , -1 , 77271 , 226.962115 , 67.015453 , umix4  , 55328.5 , -256.9 , 27.5 , -256.9 , 27.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
415 , 1645438358061221248 , 76512 , 226.883013 , 67.037503 , umix4  , 55328.5 , -249.5 , 2.4 , -249.5 , 2.4 , -2.31 , 0.13 , -2.31 , 0.13 , 1.00 , 0.71 ,
416 , 1645437636506703360 , 77642 , 227.004487 , 67.002598 , umix4  , 55328.5 , -259.7 , 3.3 , -259.7 , 3.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
417 , 1645450113387438592 , 81561 , 226.863342 , 67.042051 , umix4  , 55328.5 , -255.1 , 2.4 , -254.4 , 1.7 , -2.30 , 0.12 , -2.32 , 0.08 , 1.00 , 0.47 ,
418 , 1645438014463828224 , 77262 , 226.961015 , 67.011341 , umix4  , 55328.5 , -248.8 , 2.5 , -248.8 , 2.5 , -2.24 , 0.17 , -2.24 , 0.17 , 1.00 , 0.64 ,
419 , 1645438083183305984 , 76988 , 226.934030 , 67.017632 , umix4  , 55328.5 , -234.5 , 17.5 , -234.5 , 17.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
420 , 1645445985923750016 , 36015 , 227.393930 , 67.162612 , umimi1 , 55328.4 , -5.2 , 2.7 , -5.2 , 2.7 , -1.53 , 0.14 , -1.53 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
421 , 1645445784060433152 , 36116 , 227.389345 , 67.155394 , umimi1 , 55328.4 , -241.4 , 2.6 , -241.4 , 2.6 , -2.76 , 0.22 , -2.76 , 0.22 , 1.00 , 0.27 ,
1311 , -1 , 35362 , 227.428177 , 67.164224 , umimi1 , 55328.4 , -255.0 , 19.0 , -255.0 , 19.0 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
422 , 1645446295160902784 , 34595 , 227.475984 , 67.182677 , umimi1 , 55328.4 , -230.8 , 3.3 , -230.8 , 3.3 , -2.70 , 0.27 , -2.70 , 0.27 , 1.00 , 0.07 ,
61 , 1645446127657292416 , 34812 , 227.463083 , 67.171479 , umimi1 , 55328.4 , -252.0 , 3.9 , -251.0 , 5.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1312 , -1 , 35051 , 227.447406 , 67.160404 , umimi1 , 55328.4 , -248.5 , 7.2 , -248.5 , 7.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
45 , 1645446123362194432 , 34913 , 227.457469 , 67.161381 , umimi1 , 55328.4 , -259.0 , 2.7 , -259.8 , 2.3 , -2.17 , 0.18 , -2.17 , 0.18 , 1.00 , 0.08 ,
16 , 1645446093298079488 , 35224 , 227.436135 , 67.152847 , umimi1 , 55328.4 , -249.2 , 2.3 , -247.8 , 2.2 , -2.09 , 0.10 , -2.04 , 0.08 , 1.00 , 0.67 ,
1229 , -1 , 34526 , 227.480782 , 67.160677 , umimi1 , 55328.4 , -247.2 , 3.6 , -247.2 , 3.6 , -1.19 , 0.17 , -1.26 , 0.16 , 0.99 , 0.60 ,
1313 , -1 , 35026 , 227.449980 , 67.143894 , umimi1 , 55328.4 , -232.7 , 37.2 , -232.7 , 37.2 , -1.52 , 0.43 , -1.52 , 0.43 ,  -  ,  -  ,
13 , 1645443168424692224 , 34372 , 227.489427 , 67.157655 , umimi1 , 55328.4 , -245.1 , 2.2 , -241.7 , 5.0 , -3.01 , 0.12 , -3.08 , 0.10 , 1.00 , 0.01 ,
423 , 1645445676685566720 , 35795 , 227.407307 , 67.128895 , umimi1 , 55328.4 , -253.7 , 4.3 , -253.7 , 4.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
424 , 1645443138360577792 , 34959 , 227.454677 , 67.138222 , umimi1 , 55328.4 , -241.3 , 2.2 , -241.3 , 2.2 , -2.18 , 0.10 , -2.18 , 0.10 , 1.00 , 0.52 ,
1314 , -1 , 33999 , 227.513733 , 67.153648 , umimi1 , 55328.4 , -224.2 , 5.6 , -224.2 , 5.6 , -1.91 , 0.21 , -1.91 , 0.21 , 1.00 , 0.10 ,
425 , 1645443065345452032 , 34677 , 227.473344 , 67.127779 , umimi1 , 55328.4 , -246.8 , 2.2 , -246.8 , 2.2 , -1.89 , 0.10 , -1.89 , 0.10 , 1.00 , 0.62 ,
1533 , -1 , -1 , 227.531345 , 67.150031 , umimi1 , 55328.4 , -76.5 , 3.0 , -76.5 , 3.0 , -1.66 , 0.15 , -1.66 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
426 , 1645442622964496000 , 35898 , 227.402846 , 67.110034 , umimi1 , 55328.4 , -250.3 , 2.4 , -250.3 , 2.4 , -2.16 , 0.14 , -2.16 , 0.14 , 1.00 , 0.43 ,
1315 , -1 , 35100 , 227.446691 , 67.108267 , umimi1 , 55328.4 , -250.2 , 7.8 , -250.2 , 7.8 , -2.50 , 0.46 , -2.50 , 0.46 , 1.00 , 0.28 ,
427 , 1645442996626605952 , 33382 , 227.551762 , 67.144658 , umimi1 , 55328.4 , -244.3 , 4.1 , -244.3 , 4.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
428 , 1645443000921628800 , 33436 , 227.548641 , 67.141380 , umimi1 , 55328.4 , -243.0 , 2.2 , -243.0 , 2.2 , -3.21 , 0.10 , -3.21 , 0.10 , 1.00 , 0.00 ,
429 , 1645442343790913664 , 35480 , 227.425066 , 67.085529 , umimi1 , 55328.4 , -244.3 , 2.3 , -244.3 , 2.3 , -2.47 , 0.12 , -2.47 , 0.12 ,  -  ,  -  , CMD
430 , 1645442824827276544 , 33532 , 227.544231 , 67.114851 , umimi1 , 55328.4 , -242.7 , 3.8 , -242.7 , 3.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
431 , 1645442790467534720 , 33638 , 227.538100 , 67.110080 , umimi1 , 55328.4 , -236.9 , 2.4 , -236.9 , 2.4 , -2.30 , 0.13 , -2.30 , 0.13 , 1.00 , 0.19 ,
432 , 1645442034553288320 , 33327 , 227.556750 , 67.104741 , umimi1 , 55328.4 , -253.8 , 2.2 , -253.8 , 2.2 , -2.47 , 0.11 , -2.47 , 0.11 , 1.00 , 0.08 ,
433 , 1645442068913028864 , 33014 , 227.578101 , 67.107958 , umimi1 , 55328.4 , -35.1 , 2.3 , -35.1 , 2.3 , -1.11 , 0.10 , -1.11 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
434 , 1645442171992247296 , 32593 , 227.603959 , 67.111746 , umimi1 , 55328.4 , -239.3 , 2.3 , -239.3 , 2.3 , -2.60 , 0.11 , -2.60 , 0.11 , 1.00 , 0.08 ,
1316 , -1 , 33605 , 227.541606 , 67.083821 , umimi1 , 55328.4 , -249.8 , 37.3 , -249.8 , 37.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
435 , 1645441970129472000 , 32986 , 227.580888 , 67.092375 , umimi1 , 55328.4 , -242.0 , 2.2 , -242.0 , 2.2 , -2.35 , 0.10 , -2.35 , 0.10 , 1.00 , 0.23 ,
436 , 1645441592172345216 , 33459 , 227.549542 , 67.077911 , umimi1 , 55328.4 , -79.3 , 2.2 , -79.3 , 2.2 , -0.95 , 0.10 , -0.95 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
437 , 1645441553516920576 , 34053 , 227.514393 , 67.063399 , umimi1 , 55328.4 , -222.1 , 3.7 , -222.1 , 3.7 , -2.10 , 0.23 , -2.10 , 0.23 , 0.99 , 0.00 ,
438 , 1645441592172343808 , 33407 , 227.553619 , 67.068191 , umimi1 , 55328.4 , -43.1 , 2.2 , -43.1 , 2.2 , -1.97 , 0.11 , -1.97 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
439 , 1645441901409997312 , -1 , 227.647278 , 67.093917 , umimi1 , 55328.4 , 16.1 , 2.2 , 16.1 , 2.2 , -0.84 , 0.10 , -0.84 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
440 , 1645441759675358336 , 32786 , 227.595152 , 67.073781 , umimi1 , 55328.4 , -114.5 , 2.4 , -114.5 , 2.4 , -1.21 , 0.11 , -1.21 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
441 , 1645441759675706368 , 32882 , 227.588590 , 67.069128 , umimi1 , 55328.4 , -25.9 , 2.3 , -25.9 , 2.3 , -2.09 , 0.12 , -2.09 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1317 , -1 , 106021 , 227.587295 , 67.066789 , umimi1 , 55328.4 , -209.0 , 46.8 , -209.0 , 46.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1318 , -1 , 31947 , 227.654096 , 67.078961 , umimi1 , 55328.4 , -239.4 , 2.9 , -239.4 , 2.9 , -2.24 , 0.27 , -2.24 , 0.27 , 1.00 , 0.20 ,
442 , 1645394755553262976 , 106166 , 227.637087 , 67.057081 , umimi1 , 55328.4 , -245.8 , 3.4 , -245.8 , 3.4 , -2.13 , 0.36 , -2.13 , 0.36 , 1.00 , 0.26 ,
443 , 1645394794208691840 , 31671 , 227.679243 , 67.063140 , umimi1 , 55328.4 , -230.1 , 2.2 , -230.1 , 2.2 , -2.87 , 0.10 , -2.87 , 0.10 , 1.00 , 0.00 ,
444 , 1645394381890922240 , 106138 , 227.626929 , 67.037887 , umimi1 , 55328.4 , -245.7 , 3.7 , -245.7 , 3.7 , -3.00 , 0.42 , -3.00 , 0.42 , 1.00 , 0.10 ,
445 , 1645394308876645632 , 106127 , 227.620686 , 67.027625 , umimi1 , 55328.4 , -92.7 , 2.5 , -92.7 , 2.5 , -2.15 , 0.12 , -2.15 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
446 , 1645394618114309760 , 104963 , 227.717329 , 67.053836 , umimi1 , 55328.4 , -239.1 , 2.3 , -239.1 , 2.3 , -2.76 , 0.13 , -2.76 , 0.13 , 1.00 , 0.02 ,
447 , 1645394686834136576 , 106261 , 227.679910 , 67.038171 , umimi1 , 55328.4 , -194.6 , 2.6 , -194.6 , 2.6 , -1.09 , 0.11 , -1.09 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
448 , 1645394480681680000 , 106259 , 227.678685 , 67.033507 , umimi1 , 55328.4 , -31.5 , 3.6 , -31.5 , 3.6 , -1.58 , 0.20 , -1.58 , 0.20 , 0.00 ,  -  ,
1319 , -1 , 106196 , 227.649465 , 67.020185 , umimi1 , 55328.4 , -139.2 , 5.6 , -139.2 , 5.6 , -1.67 , 0.21 , -1.67 , 0.21 ,  -  ,  -  , CMD
449 , 1645394446315602560 , 104944 , 227.712300 , 67.030021 , umimi1 , 55328.4 , -196.8 , 2.2 , -196.8 , 2.2 , -1.82 , 0.11 , -1.82 , 0.11 ,  -  ,  -  , CMD
450 , 1645394553690519808 , 105024 , 227.737196 , 67.035342 , umimi1 , 55328.4 , -248.0 , 2.3 , -248.0 , 2.3 , -2.56 , 0.14 , -2.56 , 0.14 , 1.00 , 0.07 ,
451 , 1645394068363640704 , 106178 , 227.644083 , 67.003503 , umimi1 , 55328.4 , -347.8 , 2.3 , -347.8 , 2.3 , -2.03 , 0.12 , -2.03 , 0.12 , 0.00 ,  -  , Gaia NM
452 , 1645394446315600128 , 105008 , 227.731441 , 67.024904 , umimi1 , 55328.4 , -247.6 , 3.7 , -247.6 , 3.7 , -1.63 , 0.22 , -1.63 , 0.22 , 0.99 , 0.28 ,
453 , 1645394003934164608 , -1 , 227.658545 , 66.998137 , umimi1 , 55328.4 , -29.6 , 2.2 , -29.6 , 2.2 , -2.13 , 0.11 , -2.13 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
454 , 1645393793480571008 , 105086 , 227.761061 , 67.023531 , umimi1 , 55328.4 , -57.5 , 2.3 , -57.5 , 2.3 , -0.92 , 0.10 , -0.92 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
455 , 1645394038293520896 , 106272 , 227.685973 , 66.998681 , umimi1 , 55328.4 , -249.9 , 4.0 , -249.9 , 4.0 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
456 , 1645393896559763328 , -1 , 227.633582 , 66.980134 , umimi1 , 55328.4 , -111.4 , 2.2 , -111.4 , 2.2 , -0.81 , 0.10 , -0.81 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1320 , -1 , 104994 , 227.727828 , 66.993032 , umimi1 , 55328.4 , -40.7 , 2.9 , -39.2 , 2.0 , -2.50 , 0.25 , -2.68 , 0.18 ,  -  ,  -  , CMD; Gaia NM; NA8190
457 , 1645393724761459200 , 105187 , 227.803952 , 67.010889 , umimi1 , 55328.4 , 13.1 , 2.2 , 13.1 , 2.2 , -2.41 , 0.12 , -2.41 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
458 , 1645393522898301696 , 105172 , 227.798978 , 67.007087 , umimi1 , 55328.4 , -42.0 , 2.2 , -42.0 , 2.2 , -0.71 , 0.10 , -0.71 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
459 , 1645393175005637760 , 106289 , 227.696809 , 66.975100 , umimi1 , 55328.4 , -9.0 , 2.2 , -8.8 , 1.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
460 , 1645393179299614080 , 106280 , 227.693128 , 66.962195 , umimi1 , 55328.4 , -21.4 , 2.3 , -21.4 , 2.3 , -2.41 , 0.14 , -2.41 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
461 , 1645393346803956736 , 105206 , 227.811399 , 66.990732 , umimi1 , 55328.4 , -27.2 , 2.2 , -27.2 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1321 , -1 , 104925 , 227.705813 , 66.954427 , umimi1 , 55328.4 , -251.2 , 23.9 , -251.2 , 23.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1322 , -1 , 105176 , 227.800448 , 66.976215 , umimi1 , 55328.4 , -50.3 , 2.7 , -50.3 , 2.7 , -2.04 , 0.20 , -2.04 , 0.20 ,  -  ,  -  , CMD; Gaia NM; NA8190
462 , 1645390391866448896 , 105277 , 227.834064 , 66.967794 , umimi1 , 55328.4 , -227.9 , 4.5 , -227.9 , 4.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
463 , 1645390323146969984 , 105313 , 227.850039 , 66.961806 , umimi1 , 55328.4 , -203.2 , 3.1 , -203.2 , 3.1 , -2.59 , 0.50 , -2.59 , 0.50 ,  -  ,  -  , CMD; Gaia NM
464 , 1645390426226187648 , 105375 , 227.878436 , 66.967541 , umimi1 , 55328.4 , -14.8 , 2.3 , -14.8 , 2.3 , -2.58 , 0.12 , -2.58 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1320 , -1 , 104994 , 227.727828 , 66.993032 , umimi2 , 55328.4 , -38.0 , 2.7 , -39.2 , 2.0 , -2.87 , 0.26 , -2.68 , 0.18 ,  -  ,  -  , CMD; Gaia NM; NA8190
459 , 1645393175005637760 , 106289 , 227.696809 , 66.975100 , umimi2 , 55328.4 , -8.7 , 2.3 , -8.8 , 1.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
465 , 1645393037566293376 , 106201 , 227.652270 , 66.951151 , umimi2 , 55328.4 , -128.7 , 2.3 , -128.7 , 2.3 , -0.99 , 0.10 , -0.99 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
466 , 1645393071926031104 , 106231 , 227.667406 , 66.949473 , umimi2 , 55328.4 , -240.7 , 5.0 , -240.7 , 5.0 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
1323 , -1 , 105112 , 227.773944 , 66.966325 , umimi2 , 55328.4 , -225.1 , 9.1 , -225.1 , 9.1 ,  -  ,  -  ,  -  ,  -  , 0.93 ,  -  ,
467 , 1645392934487082240 , 105110 , 227.773026 , 66.955835 , umimi2 , 55328.4 , 0.8 , 2.2 , 0.8 , 2.2 , -1.28 , 0.10 , -1.28 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
468 , 1645392797048119680 , 104920 , 227.702141 , 66.933137 , umimi2 , 55328.4 , -38.2 , 2.2 , -38.2 , 2.2 , -1.79 , 0.11 , -1.79 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
469 , 1645389842110620160 , 105016 , 227.735401 , 66.931611 , umimi2 , 55328.4 , 2.7 , 2.3 , 2.7 , 2.3 , -0.88 , 0.10 , -0.88 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
470 , 1645386891467913600 , 106188 , 227.649319 , 66.910879 , umimi2 , 55328.4 , -33.2 , 2.4 , -33.2 , 2.4 , -2.27 , 0.14 , -2.27 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
471 , 1645389846406290304 , 104984 , 227.726278 , 66.923380 , umimi2 , 55328.4 , -32.0 , 2.2 , -32.0 , 2.2 , -0.73 , 0.10 , -0.73 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
472 , 1645389945190221824 , 105060 , 227.753068 , 66.926295 , umimi2 , 55328.4 , -7.3 , 2.3 , -7.3 , 2.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
473 , 1645386887173109120 , 106258 , 227.680617 , 66.906074 , umimi2 , 55328.4 , -249.0 , 2.6 , -249.0 , 2.6 , -2.28 , 0.18 , -2.28 , 0.18 , 1.00 , 0.12 ,
474 , 1645389880766029952 , 105132 , 227.782482 , 66.927208 , umimi2 , 55328.4 , 9.4 , 2.2 , 9.4 , 2.2 , -2.74 , 0.11 , -2.74 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
475 , 1645389915125769216 , 105192 , 227.807947 , 66.932834 , umimi2 , 55328.4 , -30.1 , 2.2 , -30.1 , 2.2 , -0.68 , 0.10 , -0.68 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
476 , 1645389773391135360 , 105050 , 227.749791 , 66.912357 , umimi2 , 55328.4 , -67.1 , 2.2 , -67.1 , 2.2 , -1.72 , 0.10 , -1.72 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
477 , 1645389773391135616 , 105080 , 227.759952 , 66.913012 , umimi2 , 55328.4 , -128.6 , 2.3 , -128.6 , 2.3 , -1.05 , 0.10 , -1.05 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
478 , 1645389708967339136 , 105275 , 227.834304 , 66.927558 , umimi2 , 55328.4 , -39.4 , 2.2 , -39.4 , 2.2 , -2.30 , 0.11 , -2.30 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1324 , -1 , 104987 , 227.727056 , 66.898946 , umimi2 , 55328.4 , -17.8 , 4.6 , -17.8 , 4.6 ,  -  ,  -  ,  -  ,  -  , 0.00 ,  -  ,
479 , 1645389743327072640 , 104957 , 227.717979 , 66.894730 , umimi2 , 55328.4 , 6.5 , 2.2 , 6.5 , 2.2 , -0.82 , 0.10 , -0.82 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
480 , 1645389674606715136 , 105170 , 227.799448 , 66.912340 , umimi2 , 55328.4 , -256.7 , 3.1 , -256.7 , 3.1 , -2.13 , 0.18 , -2.13 , 0.18 ,  -  ,  -  , CMD
481 , 1645389670311918080 , 105160 , 227.796403 , 66.906521 , umimi2 , 55328.4 , -228.4 , 2.2 , -228.4 , 2.2 , -2.78 , 0.11 , -2.78 , 0.11 , 1.00 , 0.00 ,
482 , 1645390013909311232 , 105344 , 227.864187 , 66.924196 , umimi2 , 55328.4 , -23.2 , 2.2 , -23.2 , 2.2 , -0.77 , 0.10 , -0.77 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1325 , -1 , 105301 , 227.846691 , 66.916820 , umimi2 , 55328.4 , -250.1 , 4.1 , -250.1 , 4.1 , -1.71 , 0.27 , -1.71 , 0.27 , 0.98 , 0.17 ,
483 , 1645383863516128128 , 104939 , 227.712302 , 66.884067 , umimi2 , 55328.4 , -21.8 , 2.2 , -21.8 , 2.2 , -1.70 , 0.10 , -1.70 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
484 , 1645389571528382208 , 105138 , 227.786479 , 66.896930 , umimi2 , 55328.4 , -40.9 , 2.2 , -40.9 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
485 , 1645389532872959744 , -1 , 227.753714 , 66.884505 , umimi2 , 55328.4 , -258.3 , 2.2 , -258.3 , 2.2 , -2.62 , 0.10 , -2.62 , 0.10 , 1.00 , 0.00 ,
486 , 1645389605886818048 , 105224 , 227.818225 , 66.897170 , umimi2 , 55328.4 , -57.5 , 2.3 , -57.5 , 2.3 , -2.27 , 0.13 , -2.27 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
487 , 1645389257995061504 , 105399 , 227.892422 , 66.912035 , umimi2 , 55328.4 , -51.1 , 2.2 , -51.1 , 2.2 , -2.10 , 0.11 , -2.10 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
488 , 1645389464153480320 , 105082 , 227.761108 , 66.875704 , umimi2 , 55328.4 , -50.2 , 2.2 , -50.2 , 2.2 , -1.95 , 0.11 , -1.95 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
489 , 1645388880037934080 , 105336 , 227.863045 , 66.895934 , umimi2 , 55328.4 , -243.8 , 2.8 , -243.8 , 2.8 , -2.76 , 0.35 , -2.76 , 0.35 , 1.00 , 0.06 ,
1326 , -1 , 105325 , 227.855961 , 66.891956 , umimi2 , 55328.4 , -37.5 , 5.4 , -37.5 , 5.4 , -1.48 , 0.28 , -1.48 , 0.28 ,  -  ,  -  , CMD
1327 , -1 , 105438 , 227.912945 , 66.900962 , umimi2 , 55328.4 , -20.5 , 2.7 , -20.5 , 2.7 , -2.07 , 0.18 , -2.07 , 0.18 ,  -  ,  -  , CMD; Gaia NM; NA8190
1328 , -1 , 105262 , 227.832229 , 66.878711 , umimi2 , 55328.4 , -49.3 , 2.5 , -49.3 , 2.5 , -2.25 , 0.16 , -2.25 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
1329 , -1 , 105204 , 227.812507 , 66.864048 , umimi2 , 55328.4 , 28.6 , 2.6 , 28.6 , 2.6 , -2.17 , 0.17 , -2.17 , 0.17 ,  -  ,  -  , CMD; Gaia NM; NA8190
1330 , -1 , 105239 , 227.825146 , 66.865701 , umimi2 , 55328.4 , -150.4 , 3.7 , -150.4 , 3.7 , -1.90 , 0.24 , -1.90 , 0.24 ,  -  ,  -  , CMD; Gaia NM; NA8190
490 , 1645388987412832000 , 105443 , 227.916619 , 66.889107 , umimi2 , 55328.4 , -19.7 , 2.2 , -19.7 , 2.2 , -2.23 , 0.11 , -2.23 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1331 , -1 , 105435 , 227.911634 , 66.885536 , umimi2 , 55328.4 , -104.0 , 2.5 , -104.0 , 2.5 , -2.56 , 0.16 , -2.56 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
1332 , -1 , 105349 , 227.866610 , 66.860358 , umimi2 , 55328.4 , -23.6 , 2.4 , -23.6 , 2.4 , -2.38 , 0.16 , -2.38 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
1333 , -1 , 105511 , 227.945850 , 66.881425 , umimi2 , 55328.4 , -60.0 , 2.6 , -60.0 , 2.6 , -1.80 , 0.15 , -1.80 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
1334 , -1 , 105540 , 227.956839 , 66.877666 , umimi2 , 55328.4 , -186.3 , 5.1 , -186.3 , 5.1 , -1.33 , 0.17 , -1.33 , 0.17 ,  -  ,  -  , CMD
491 , 1645388540736230912 , 105495 , 227.938932 , 66.858342 , umimi2 , 55328.4 , -60.1 , 2.2 , -60.1 , 2.2 , -0.89 , 0.10 , -0.89 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1335 , -1 , 104402 , 227.986433 , 66.856666 , umimi2 , 55328.4 , -56.1 , 2.4 , -56.1 , 2.4 , -2.29 , 0.14 , -2.29 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
1534 , -1 , -1 , 227.936962 , 66.834088 , umimi2 , 55328.4 , -43.9 , 2.9 , -43.9 , 2.9 , -2.34 , 0.20 , -2.34 , 0.20 ,  -  ,  -  , CMD; Gaia NM; NA8190
1336 , -1 , 109300 , 227.882136 , 66.819593 , umimi2 , 55328.4 , -46.7 , 3.2 , -46.7 , 3.2 , -1.71 , 0.25 , -1.71 , 0.25 ,  -  ,  -  , CMD; Gaia NM; NA8190
492 , 1645376652266753152 , 109236 , 227.912568 , 66.822328 , umimi2 , 55328.4 , -59.9 , 2.3 , -59.9 , 2.3 , -0.73 , 0.10 , -0.73 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
493 , 1645376716690536192 , 109129 , 227.974446 , 66.831110 , umimi2 , 55328.4 , -252.6 , 2.2 , -252.6 , 2.2 , -2.54 , 0.10 , -2.54 , 0.10 , 1.00 , 0.02 ,
494 , 1645370669376981504 , 109318 , 227.874463 , 66.798210 , umimi2 , 55328.4 , -23.5 , 2.3 , -23.5 , 2.3 , -1.79 , 0.11 , -1.79 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
495 , 1645376338733405440 , 109260 , 227.900005 , 66.793216 , umimi2 , 55328.4 , -293.0 , 5.3 , -293.0 , 5.3 , -1.61 , 0.26 , -1.61 , 0.26 , 0.00 ,  -  ,
496 , 1645376338733404032 , 109226 , 227.920944 , 66.787445 , umimi2 , 55328.4 , -84.5 , 2.2 , -84.5 , 2.2 , -0.88 , 0.10 , -0.88 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
497 , 1645370463218141440 , 109253 , 227.904902 , 66.780063 , umimi2 , 55328.4 , -135.7 , 3.0 , -135.7 , 3.0 , -1.42 , 0.17 , -1.42 , 0.17 , 0.00 ,  -  ,
498 , 1645376407453289600 , 109099 , 227.992699 , 66.797319 , umimi2 , 55328.4 , -4.6 , 2.3 , -4.6 , 2.3 , -2.38 , 0.14 , -2.38 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
499 , 1645376270014333952 , 109170 , 227.951860 , 66.782155 , umimi2 , 55328.4 , 4.0 , 2.2 , 4.0 , 2.2 , -1.78 , 0.11 , -1.78 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
500 , 1645375552755124864 , 109109 , 227.986895 , 66.785667 , umimi2 , 55328.4 , -30.0 , 2.2 , -28.5 , 2.1 , -1.22 , 0.10 , -1.25 , 0.07 , 0.00 ,  -  , Gaia NM; NA8190
501 , 1645375788978153472 , 108907 , 228.092563 , 66.785495 , umimi2 , 55328.4 , -15.6 , 2.3 , -15.6 , 2.3 , -1.83 , 0.12 , -1.83 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
502 , 1645375411021030400 , 108918 , 228.087389 , 66.778221 , umimi2 , 55328.4 , 15.1 , 2.3 , 15.1 , 2.3 , -2.46 , 0.14 , -2.46 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
1337 , -1 , 109028 , 228.033480 , 66.754239 , umimi2 , 55328.4 , -279.3 , 6.7 , -284.2 , 8.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1338 , -1 , 108979 , 228.054361 , 66.837620 , umimi3 , 55328.5 , -237.5 , 10.3 , -237.5 , 10.3 ,  -  ,  -  ,  -  ,  -  , 0.90 ,  -  ,
503 , 1645376957209270400 , 104597 , 228.082323 , 66.842149 , umimi3 , 55328.5 , -107.5 , 2.4 , -107.5 , 2.4 , -0.79 , 0.11 , -0.79 , 0.11 ,  -  ,  -  , CMD; Gaia NM
504 , 1645376441812625920 , 109078 , 228.004471 , 66.817142 , umimi3 , 55328.5 , -26.8 , 2.2 , -26.8 , 2.2 , -1.23 , 0.10 , -1.23 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
505 , 1645376819769750912 , 108993 , 228.043831 , 66.827188 , umimi3 , 55328.5 , -1.9 , 2.5 , -1.9 , 2.5 , -1.37 , 0.11 , -1.37 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
506 , 1645376441812625152 , 109084 , 228.000594 , 66.812543 , umimi3 , 55328.5 , -24.8 , 2.3 , -24.8 , 2.3 , -0.91 , 0.10 , -0.91 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
507 , 1645376098215808768 , 108908 , 228.091670 , 66.834633 , umimi3 , 55328.5 , -76.6 , 3.2 , -76.6 , 3.2 , -0.57 , 0.11 , -0.57 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1339 , -1 , 108928 , 228.078685 , 66.822633 , umimi3 , 55328.5 , -75.0 , 3.5 , -75.0 , 3.5 , -1.89 , 0.22 , -1.89 , 0.22 ,  -  ,  -  , CMD; Gaia NM; NA8190
508 , 1645376102510025216 , 108919 , 228.086848 , 66.820729 , umimi3 , 55328.5 , -24.2 , 2.4 , -24.2 , 2.4 , -2.26 , 0.14 , -2.26 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
500 , 1645375552755124864 , 109109 , 227.986895 , 66.785667 , umimi3 , 55328.5 , -27.0 , 2.2 , -28.5 , 2.1 , -1.28 , 0.10 , -1.25 , 0.07 , 0.00 ,  -  , Gaia NM; NA8190
509 , 1645375518394808704 , 109126 , 227.975605 , 66.774112 , umimi3 , 55328.5 , -45.2 , 2.6 , -45.2 , 2.6 , -1.86 , 0.15 , -1.86 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
1340 , -1 , 108860 , 228.117689 , 66.810808 , umimi3 , 55328.5 , -8.9 , 2.7 , -8.9 , 2.7 , -1.87 , 0.20 , -1.87 , 0.20 ,  -  ,  -  , CMD; Gaia NM; NA8190
1341 , -1 , 108826 , 228.135868 , 66.798274 , umimi3 , 55328.5 , -84.6 , 45.8 , -84.6 , 45.8 , -1.70 , 0.25 , -1.70 , 0.25 ,  -  ,  -  , CMD; Gaia NM; NA8190
1342 , -1 , 108781 , 228.160345 , 66.795466 , umimi3 , 55328.5 , 26.2 , 3.0 , 26.2 , 3.0 , -2.22 , 0.19 , -2.22 , 0.19 ,  -  ,  -  , CMD; Gaia NM; NA8190
1337 , -1 , 109028 , 228.033480 , 66.754239 , umimi3 , 55328.5 , -291.5 , 8.1 , -284.2 , 8.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
510 , 1645375724553817984 , 108825 , 228.136433 , 66.779665 , umimi3 , 55328.5 , -27.4 , 2.2 , -27.4 , 2.2 , -0.69 , 0.10 , -0.69 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
511 , 1645372387364049408 , 108873 , 228.110961 , 66.756663 , umimi3 , 55328.5 , 4.2 , 2.2 , 4.2 , 2.2 , -2.26 , 0.12 , -2.26 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
512 , 1645372700896841088 , 108774 , 228.163492 , 66.763179 , umimi3 , 55328.5 , -28.7 , 2.2 , -28.7 , 2.2 , -1.34 , 0.10 , -1.34 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
513 , 1645372254220240000 , 108921 , 228.087021 , 66.735836 , umimi3 , 55328.5 , 13.5 , 2.2 , 13.5 , 2.2 , -0.76 , 0.10 , -0.76 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
514 , 1645372112486139264 , 108793 , 228.157514 , 66.739180 , umimi3 , 55328.5 , -36.4 , 2.2 , -36.4 , 2.2 , -1.96 , 0.10 , -1.96 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
515 , 1645372524803001856 , 108678 , 228.216163 , 66.755062 , umimi3 , 55328.5 , -11.0 , 2.2 , -11.0 , 2.2 , -0.91 , 0.10 , -0.91 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1343 , -1 , 108767 , 228.167466 , 66.709459 , umimi3 , 55328.5 , -58.7 , 4.3 , -58.7 , 4.3 , -1.91 , 0.30 , -1.91 , 0.30 ,  -  ,  -  , CMD; Gaia NM; NA8190
1344 , -1 , 108705 , 228.200798 , 66.711989 , umimi3 , 55328.5 , -110.5 , 2.7 , -110.5 , 2.7 , -1.99 , 0.15 , -1.99 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
516 , 1645371665809535488 , 108670 , 228.219768 , 66.716117 , umimi3 , 55328.5 , -92.7 , 2.2 , -92.7 , 2.2 , -1.09 , 0.10 , -1.09 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
517 , 1645371597090059392 , 108616 , 228.243134 , 66.718714 , umimi3 , 55328.5 , -36.2 , 2.2 , -36.2 , 2.2 , -1.00 , 0.10 , -1.00 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
518 , 1645371734529014528 , 108549 , 228.290071 , 66.729936 , umimi3 , 55328.5 , -31.7 , 2.2 , -31.7 , 2.2 , -1.34 , 0.10 , -1.34 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
519 , 1645371257787826048 , 108743 , 228.183399 , 66.693032 , umimi3 , 55328.5 , -84.6 , 2.4 , -84.6 , 2.4 , -1.24 , 0.10 , -1.24 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1345 , -1 , 108676 , 228.217360 , 66.700211 , umimi3 , 55328.5 , -49.7 , 2.8 , -49.7 , 2.8 , -1.95 , 0.22 , -1.95 , 0.22 ,  -  ,  -  , CMD; Gaia NM; NA8190
520 , 1645371528370582144 , 108511 , 228.318493 , 66.718731 , umimi3 , 55328.5 , -121.4 , 2.2 , -121.4 , 2.2 , -1.32 , 0.10 , -1.32 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
521 , 1645371425291365760 , 108536 , 228.302359 , 66.712276 , umimi3 , 55328.5 , -58.9 , 2.4 , -58.9 , 2.4 , -1.72 , 0.11 , -1.72 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
522 , 1645370982909919232 , 108652 , 228.225933 , 66.684100 , umimi3 , 55328.5 , -10.5 , 2.2 , -10.5 , 2.2 , -1.67 , 0.10 , -1.67 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1346 , -1 , 108508 , 228.320555 , 66.709820 , umimi3 , 55328.5 , -59.2 , 24.3 , -59.2 , 24.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1347 , -1 , 108615 , 228.243740 , 66.678161 , umimi3 , 55328.5 , -124.6 , 4.2 , -124.6 , 4.2 , -2.00 , 0.28 , -2.00 , 0.28 ,  -  ,  -  , CMD; Gaia NM; NA8190
523 , 1645183791055233920 , 108471 , 228.334186 , 66.698910 , umimi3 , 55328.5 , -36.2 , 2.2 , -36.2 , 2.2 , -0.71 , 0.10 , -0.71 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
524 , 1645183683680558976 , 108521 , 228.311681 , 66.688977 , umimi3 , 55328.5 , -263.9 , 3.2 , -263.9 , 3.2 , -1.97 , 0.25 , -1.97 , 0.25 ,  -  ,  -  , CMD
525 , 1645370806816068736 , 108703 , 228.202325 , 66.651764 , umimi3 , 55328.5 , -68.1 , 2.8 , -68.1 , 2.8 , -1.94 , 0.15 , -1.94 , 0.15 , 0.00 ,  -  ,
526 , 1645183241298508928 , 108592 , 228.258479 , 66.664250 , umimi3 , 55328.5 , -19.5 , 2.3 , -19.5 , 2.3 , -2.47 , 0.13 , -2.47 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
527 , 1645183683680557184 , 108472 , 228.334027 , 66.682981 , umimi3 , 55328.5 , -243.0 , 2.9 , -243.0 , 2.9 , -1.70 , 0.15 , -1.70 , 0.15 ,  -  ,  -  , CMD
528 , 1645183413097533824 , 108430 , 228.360003 , 66.668603 , umimi3 , 55328.5 , -219.2 , 2.8 , -219.2 , 2.8 , -2.22 , 0.14 , -2.22 , 0.14 ,  -  ,  -  , CMD
529 , 1645183172579890560 , -1 , 228.275232 , 66.641181 , umimi3 , 55328.5 , 0.3 , 2.2 , 0.3 , 2.2 , -1.03 , 0.10 , -1.03 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
530 , 1645183065205248000 , 108588 , 228.261113 , 66.634588 , umimi3 , 55328.5 , -52.5 , 2.2 , -52.5 , 2.2 , -1.98 , 0.11 , -1.98 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
531 , 1645183069500138240 , 108586 , 228.261832 , 66.625230 , umimi3 , 55328.5 , -34.9 , 2.5 , -34.9 , 2.5 , -2.14 , 0.15 , -2.14 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
532 , 1645183305723421952 , 108425 , 228.362575 , 66.649948 , umimi3 , 55328.5 , -41.0 , 2.2 , -41.0 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1348 , -1 , 108362 , 228.396019 , 66.656096 , umimi3 , 55328.5 , -182.7 , 3.2 , -182.7 , 3.2 , -2.05 , 0.19 , -2.05 , 0.19 ,  -  ,  -  , CMD; Gaia NM; NA8190
533 , 1645182932061724416 , 108459 , 228.346020 , 66.637861 , umimi3 , 55328.5 , -20.4 , 2.2 , -20.4 , 2.2 , -1.00 , 0.10 , -1.00 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1349 , -1 , 108409 , 228.369876 , 66.626286 , umimi3 , 55328.5 , -20.3 , 4.8 , -20.3 , 4.8 , -1.47 , 0.24 , -1.47 , 0.24 ,  -  ,  -  , CMD; Gaia NM; NA8190
534 , 1645182687248129664 , 108266 , 228.442769 , 66.646376 , umimi3 , 55328.5 , -308.3 , 3.4 , -308.3 , 3.4 , -1.81 , 0.22 , -1.81 , 0.22 , 0.00 ,  -  ,
1350 , -1 , 108381 , 228.382274 , 66.624014 , umimi3 , 55328.5 , -22.2 , 3.5 , -22.2 , 3.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1351 , -1 , 108341 , 228.406470 , 66.614606 , umimi3 , 55328.5 , -71.9 , 2.9 , -71.9 , 2.9 , -1.82 , 0.19 , -1.82 , 0.19 ,  -  ,  -  , CMD
1352 , -1 , 33392 , 227.545013 , 67.286673 , umima1 , 55327.4 , -252.2 , 3.9 , -252.2 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1157 , -1 , 33539 , 227.535852 , 67.300213 , umima1 , 55327.4 , -212.5 , 13.2 , -212.5 , 13.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1148 , -1 , 33073 , 227.565503 , 67.289110 , umima1 , 55327.4 , -246.0 , 4.9 , -245.6 , 2.5 , -1.80 , 0.36 , -1.80 , 0.36 , 1.00 , 0.88 ,
1353 , -1 , 32997 , 227.571693 , 67.291836 , umima1 , 55327.4 , -235.2 , 5.6 , -235.2 , 5.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
535 , 1645449662415365760 , 33764 , 227.521359 , 67.314134 , umima1 , 55327.4 , -246.9 , 2.7 , -246.9 , 2.7 , -2.05 , 0.19 , -2.05 , 0.19 , 1.00 , 0.89 ,
536 , 1645448635918830080 , -1 , 227.577312 , 67.291946 , umima1 , 55327.4 , -237.9 , 3.3 , -239.2 , 2.3 , -1.84 , 0.24 , -2.01 , 0.17 ,  -  ,  -  , CMD
1166 , -1 , 32659 , 227.593484 , 67.285704 , umima1 , 55327.4 , -237.3 , 5.8 , -239.8 , 9.0 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
33 , 1645449701070628864 , 21844 , 227.533997 , 67.323698 , umima1 , 55327.4 , -238.4 , 2.3 , -237.5 , 1.4 , -2.12 , 0.13 , -2.27 , 0.07 , 1.00 , 0.73 ,
1354 , -1 , 22024 , 227.518525 , 67.329080 , umima1 , 55327.4 , -246.9 , 7.6 , -246.9 , 7.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1355 , -1 , 22179 , 227.505227 , 67.332871 , umima1 , 55327.4 , -259.2 , 4.1 , -259.2 , 4.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
537 , 1645448601559091456 , 32236 , 227.624542 , 67.284469 , umima1 , 55327.4 , -255.9 , 2.6 , -256.7 , 2.1 , -2.11 , 0.16 , -1.99 , 0.12 , 1.00 , 0.48 ,
1356 , -1 , 32105 , 227.634473 , 67.285103 , umima1 , 55327.4 , -219.8 , 20.6 , -219.8 , 20.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
538 , 1645449701070629632 , -1 , 227.541346 , 67.329484 , umima1 , 55327.4 , -11.0 , 2.2 , -11.0 , 2.2 , -0.99 , 0.10 , -0.99 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1357 , -1 , 21738 , 227.541757 , 67.334430 , umima1 , 55327.4 , -266.4 , 16.4 , -266.4 , 16.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
539 , 1645449593695899264 , 21294 , 227.580530 , 67.323608 , umima1 , 55327.4 , -298.3 , 2.5 , -288.5 , 13.4 , -1.61 , 0.15 , -1.93 , 0.13 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
540 , 1645449799854336128 , 21622 , 227.551807 , 67.336141 , umima1 , 55327.4 , -242.1 , 2.9 , -242.1 , 2.9 , -1.36 , 0.23 , -1.36 , 0.23 , 1.00 , 0.90 ,
1358 , -1 , 31948 , 227.645762 , 67.296933 , umima1 , 55327.4 , -229.6 , 14.0 , -229.6 , 14.0 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
31 , 1645449765494604032 , 21992 , 227.519936 , 67.347667 , umima1 , 55327.4 , -256.4 , 2.3 , -256.6 , 1.9 , -2.59 , 0.14 , -2.38 , 0.07 , 1.00 , 0.30 ,
49 , 1645449872869414144 , 22028 , 227.517312 , 67.351107 , umima1 , 55327.4 , -237.2 , 2.9 , -238.7 , 5.3 , -2.13 , 0.22 , -1.98 , 0.10 , 1.00 , 0.85 ,
1359 , -1 , 21815 , 227.535328 , 67.348827 , umima1 , 55327.4 , -249.1 , 14.8 , -249.1 , 14.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
18 , 1645449593695905664 , 21166 , 227.590623 , 67.332448 , umima1 , 55327.4 , -247.3 , 2.3 , -246.4 , 1.6 , -1.92 , 0.10 , -2.00 , 0.07 , 1.00 , 0.91 ,
1360 , -1 , 21129 , 227.593463 , 67.333263 , umima1 , 55327.4 , -246.2 , 24.3 , -246.2 , 24.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
541 , 1645448807717433472 , -1 , 227.631568 , 67.318513 , umima1 , 55327.4 , -239.5 , 2.2 , -239.5 , 2.2 , -1.05 , 0.10 , -1.05 , 0.10 , 1.00 , 0.67 ,
542 , 1645449563631678976 , 20869 , 227.615753 , 67.329545 , umima1 , 55327.4 , -243.2 , 2.4 , -241.3 , 3.5 , -1.58 , 0.13 , -1.71 , 0.11 ,  -  ,  -  , CMD
1361 , -1 , 31927 , 227.646383 , 67.319049 , umima1 , 55327.4 , -181.7 , 23.6 , -181.7 , 23.6 , -1.71 , 0.34 , -1.71 , 0.34 ,  -  ,  -  , CMD
543 , 1645449632351156864 , 20951 , 227.608222 , 67.340615 , umima1 , 55327.4 , -245.1 , 3.3 , -245.1 , 3.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1362 , -1 , 20798 , 227.621488 , 67.336370 , umima1 , 55327.4 , -255.4 , 4.9 , -259.6 , 4.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
544 , 1645448803421920000 , 20506 , 227.646057 , 67.326509 , umima1 , 55327.4 , -262.6 , 2.3 , -261.8 , 1.6 , -2.42 , 0.12 , -2.47 , 0.09 , 1.00 , 0.03 ,
1363 , -1 , 31710 , 227.666025 , 67.319225 , umima1 , 55327.4 , -254.7 , 5.4 , -254.7 , 5.4 , -1.40 , 0.30 , -1.40 , 0.30 , 1.00 , 0.79 ,
545 , 1645472271123431040 , 20301 , 227.662457 , 67.332025 , umima1 , 55327.4 , -246.2 , 3.4 , -247.8 , 2.6 , -2.35 , 0.30 , -1.91 , 0.17 , 1.00 , 0.89 ,
546 , 1645471996245310208 , 31187 , 227.711013 , 67.312787 , umima1 , 55327.4 , -239.2 , 2.2 , -239.3 , 1.6 , -2.38 , 0.11 , -2.31 , 0.08 , 1.00 , 0.69 ,
1364 , -1 , 20446 , 227.650034 , 67.345875 , umima1 , 55327.4 , -243.1 , 3.7 , -243.1 , 3.7 , -2.10 , 0.30 , -2.10 , 0.30 , 1.00 , 0.86 ,
1365 , -1 , 20988 , 227.603723 , 67.364956 , umima1 , 55327.4 , -268.6 , 64.1 , -268.6 , 64.1 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
547 , 1645471996245312000 , 31120 , 227.717662 , 67.315937 , umima1 , 55327.4 , -250.7 , 2.5 , -241.3 , 9.4 , -1.97 , 0.12 , -2.03 , 0.08 ,  -  ,  -  ,
37 , 1645473306210896768 , 20847 , 227.616740 , 67.369579 , umima1 , 55327.4 , -235.9 , 2.4 , -235.6 , 1.5 , -2.88 , 0.19 , -2.74 , 0.12 , 1.00 , 0.18 ,
1535 , -1 , -1 , 227.641203 , 67.365229 , umima1 , 55327.4 , -257.7 , 41.4 , -257.7 , 41.4 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1366 , -1 , 19904 , 227.694675 , 67.344943 , umima1 , 55327.4 , -241.0 , 2.8 , -241.0 , 2.8 , -2.29 , 0.19 , -2.29 , 0.19 , 1.00 , 0.81 ,
548 , 1645472236763989632 , 19659 , 227.717736 , 67.338796 , umima1 , 55327.4 , -65.4 , 2.2 , -65.4 , 2.2 , -0.62 , 0.10 , -0.62 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1367 , -1 , 20260 , 227.665847 , 67.362432 , umima1 , 55327.4 , -251.1 , 3.8 , -251.1 , 3.8 , -2.57 , 0.29 , -2.57 , 0.29 , 1.00 , 0.67 ,
549 , 1645472408562190976 , 19629 , 227.719707 , 67.343190 , umima1 , 55327.4 , -244.6 , 2.8 , -244.6 , 2.8 , -2.20 , 0.16 , -2.20 , 0.16 , 1.00 , 0.85 ,
1368 , -1 , 20054 , 227.681793 , 67.360023 , umima1 , 55327.4 , -242.0 , 4.0 , -242.0 , 4.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1369 , -1 , 19742 , 227.710484 , 67.353273 , umima1 , 55327.4 , -247.5 , 3.2 , -247.1 , 2.4 , -1.82 , 0.20 , -1.82 , 0.20 , 1.00 , 0.90 ,
550 , 1645473233195926528 , 20165 , 227.673052 , 67.370224 , umima1 , 55327.4 , -236.4 , 2.8 , -236.4 , 2.8 , -2.86 , 0.34 , -2.86 , 0.34 , 1.00 , 0.47 ,
551 , 1645472408562197760 , 19741 , 227.710414 , 67.355400 , umima1 , 55327.4 , -255.2 , 2.8 , -255.2 , 2.8 , -2.05 , 0.25 , -2.05 , 0.25 , 1.00 , 0.67 ,
1536 , -1 , -1 , 227.688021 , 67.372426 , umima1 , 55327.4 , 7.3 , 3.4 , 7.3 , 3.4 , -2.14 , 0.24 , -2.14 , 0.24 ,  -  ,  -  , CMD; Gaia NM; NA8190
552 , 1645472374202454912 , 19262 , 227.752150 , 67.346653 , umima1 , 55327.4 , -235.0 , 2.5 , -236.3 , 2.3 , -1.69 , 0.12 , -1.67 , 0.09 , 1.00 , 0.80 ,
553 , 1645472442921938560 , 19365 , 227.743795 , 67.358076 , umima1 , 55327.4 , -241.9 , 2.3 , -242.5 , 1.6 , -2.35 , 0.12 , -2.41 , 0.09 , 1.00 , 0.75 ,
1370 , -1 , 19908 , 227.693171 , 67.379651 , umima1 , 55327.4 , -241.0 , 3.0 , -241.0 , 3.0 , -3.01 , 0.46 , -3.01 , 0.46 , 1.00 , 0.67 ,
554 , 1645473198836191360 , 19606 , 227.720852 , 67.372344 , umima1 , 55327.4 , -231.7 , 2.2 , -231.2 , 1.6 , -2.28 , 0.11 , -2.23 , 0.08 , 1.00 , 0.30 ,
1371 , -1 , 19321 , 227.746821 , 67.361454 , umima1 , 55327.4 , -263.6 , 9.5 , -263.6 , 9.5 , -1.78 , 0.44 , -1.78 , 0.44 , 1.00 , 0.70 ,
555 , 1645472172339532160 , 18722 , 227.798759 , 67.338241 , umima1 , 55327.4 , -235.6 , 3.5 , -235.6 , 3.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
556 , 1645472374202462848 , 19081 , 227.767317 , 67.358996 , umima1 , 55327.4 , -243.2 , 3.8 , -243.2 , 3.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1372 , -1 , 19598 , 227.721321 , 67.379708 , umima1 , 55327.4 , -235.5 , 23.5 , -235.5 , 23.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1373 , -1 , 19225 , 227.755355 , 67.371775 , umima1 , 55327.4 , -248.9 , 3.5 , -248.9 , 3.5 , -2.12 , 0.23 , -2.12 , 0.23 , 1.00 , 0.85 ,
1374 , -1 , 19422 , 227.738183 , 67.384379 , umima1 , 55327.4 , -244.6 , 6.4 , -244.6 , 6.4 , -2.01 , 0.30 , -2.01 , 0.30 , 1.00 , 0.86 ,
1375 , -1 , 19318 , 227.746610 , 67.383911 , umima1 , 55327.4 , -228.4 , 18.7 , -228.4 , 18.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
557 , 1645472825174565760 , 19128 , 227.762639 , 67.380495 , umima1 , 55327.4 , -248.4 , 2.3 , -248.9 , 1.8 , -1.88 , 0.11 , -1.96 , 0.09 , 1.00 , 0.89 ,
558 , 1645472825174565504 , 18974 , 227.776026 , 67.375774 , umima1 , 55327.4 , -243.9 , 2.5 , -243.9 , 2.5 , -1.56 , 0.11 , -1.56 , 0.11 , 1.00 , 0.91 ,
559 , 1645472820879075200 , 18994 , 227.774714 , 67.378912 , umima1 , 55327.4 , -236.5 , 2.6 , -237.9 , 3.7 , -1.82 , 0.13 , -1.80 , 0.11 , 1.00 , 0.87 ,
560 , 1645472511646487296 , 18130 , 227.846636 , 67.355811 , umima1 , 55327.4 , -239.1 , 4.2 , -239.1 , 4.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1376 , -1 , 18992 , 227.774347 , 67.398647 , umima1 , 55327.4 , -239.9 , 9.7 , -239.9 , 9.7 , -1.39 , 0.27 , -1.39 , 0.27 , 1.00 , 0.87 ,
561 , 1645472790814882688 , -1 , 227.831691 , 67.376443 , umima1 , 55327.4 , -239.4 , 2.2 , -237.7 , 2.4 , -2.17 , 0.10 , -2.14 , 0.07 , 1.00 , 0.79 ,
1377 , -1 , 18940 , 227.778638 , 67.400823 , umima1 , 55327.4 , -346.6 , 3.0 , -346.6 , 3.0 , -1.58 , 0.14 , -1.58 , 0.14 ,  -  ,  -  , CMD
562 , 1645472614720636160 , 17821 , 227.872583 , 67.361800 , umima1 , 55327.4 , -244.5 , 2.2 , -244.4 , 1.6 , -2.38 , 0.11 , -2.32 , 0.08 , 1.00 , 0.78 ,
563 , 1645472958318042368 , 18701 , 227.799157 , 67.401664 , umima1 , 55327.4 , -240.5 , 3.5 , -241.4 , 3.9 , -2.93 , 0.48 , -2.93 , 0.48 , 1.00 , 0.70 ,
564 , 1645472958318042752 , 18650 , 227.803865 , 67.401370 , umima1 , 55327.4 , -373.0 , 3.8 , -373.0 , 3.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
565 , 1645472962612700032 , 18388 , 227.824544 , 67.393274 , umima1 , 55327.4 , -251.9 , 2.8 , -251.9 , 2.8 , -2.35 , 0.25 , -2.35 , 0.25 , 1.00 , 0.71 ,
566 , 1645472962612701184 , 18379 , 227.825012 , 67.397218 , umima1 , 55327.4 , -248.2 , 3.1 , -248.2 , 3.1 , -2.66 , 0.30 , -2.66 , 0.30 , 1.00 , 0.69 ,
567 , 1645472687735008768 , 17977 , 227.860019 , 67.381855 , umima1 , 55327.4 , -258.1 , 3.2 , -257.0 , 2.6 , -1.77 , 0.18 , -1.77 , 0.18 , 1.00 , 0.59 ,
1378 , -1 , 17582 , 227.897514 , 67.365053 , umima1 , 55327.4 , -244.3 , 6.1 , -244.3 , 6.1 , -1.55 , 0.34 , -1.55 , 0.34 , 1.00 , 0.84 ,
1379 , -1 , 17716 , 227.883212 , 67.374385 , umima1 , 55327.4 , -68.9 , 3.8 , -68.9 , 3.8 , -2.09 , 0.23 , -2.09 , 0.23 ,  -  ,  -  , CMD; Gaia NM; NA8190
568 , 1645469698438474112 , 17451 , 227.910327 , 67.365667 , umima1 , 55327.4 , -246.0 , 2.8 , -246.0 , 2.8 , -3.22 , 0.30 , -3.22 , 0.30 , 1.00 , 0.28 ,
569 , 1645469698437844480 , 17437 , 227.912286 , 67.366994 , umima1 , 55327.4 , -236.0 , 3.4 , -233.7 , 3.7 , -1.73 , 0.19 , -1.85 , 0.17 , 1.00 , 0.67 ,
570 , 1645472996973263616 , 18253 , 227.835329 , 67.408737 , umima1 , 55327.4 , -45.7 , 2.2 , -45.7 , 2.2 , -1.99 , 0.11 , -1.99 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
571 , 1645472992677784832 , 18154 , 227.843499 , 67.408496 , umima1 , 55327.4 , -244.8 , 2.5 , -246.9 , 4.0 , -2.57 , 0.18 , -2.57 , 0.15 , 1.00 , 0.63 ,
1380 , -1 , 17333 , 227.923454 , 67.370785 , umima1 , 55327.4 , -235.9 , 5.3 , -235.9 , 5.3 , -2.78 , 0.42 , -2.78 , 0.42 ,  -  ,  -  , CMD
572 , 1645472722095457664 , 17619 , 227.892667 , 67.392338 , umima1 , 55327.4 , -248.8 , 3.2 , -248.4 , 2.6 , -2.25 , 0.25 , -2.14 , 0.20 , 1.00 , 0.84 ,
573 , 1645474405722537856 , 17833 , 227.870951 , 67.409211 , umima1 , 55327.4 , -225.2 , 2.6 , -225.2 , 2.6 , -2.45 , 0.15 , -2.45 , 0.15 , 1.00 , 0.02 ,
574 , 1645475230356260224 , 18254 , 227.834840 , 67.430316 , umima1 , 55327.4 , -69.7 , 2.2 , -69.7 , 2.2 , -1.05 , 0.10 , -1.05 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1381 , -1 , 17680 , 227.886711 , 67.409071 , umima1 , 55327.4 , -257.1 , 3.9 , -257.1 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
575 , 1645475230355447424 , 18240 , 227.835598 , 67.437322 , umima1 , 55327.4 , -241.0 , 3.0 , -241.2 , 2.9 , -2.06 , 0.21 , -1.95 , 0.17 , 1.00 , 0.88 ,
576 , 1645474470146540416 , 17903 , 227.865334 , 67.426161 , umima1 , 55327.4 , -237.1 , 2.7 , -236.8 , 2.3 , -2.76 , 0.23 , -2.50 , 0.18 , 1.00 , 0.55 ,
577 , 1645474470146539776 , 17746 , 227.878703 , 67.423183 , umima1 , 55327.4 , -240.3 , 2.3 , -242.3 , 3.0 , -2.12 , 0.11 , -2.12 , 0.08 , 1.00 , 0.88 ,
578 , 1645474229628366464 , 17277 , 227.929834 , 67.405146 , umima1 , 55327.4 , -245.5 , 3.2 , -244.7 , 2.3 , -2.05 , 0.26 , -2.05 , 0.26 , 1.00 , 0.88 ,
1382 , -1 , 18107 , 227.847112 , 67.443327 , umima1 , 55327.4 , -180.4 , 5.6 , -180.4 , 5.6 , -1.09 , 0.27 , -1.09 , 0.27 ,  -  ,  -  , CMD
1383 , -1 , 17303 , 227.926581 , 67.415621 , umima1 , 55327.4 , -245.0 , 4.8 , -245.0 , 4.8 , -1.08 , 0.33 , -1.08 , 0.33 , 0.99 , 0.88 ,
579 , 1645475260420530560 , 18000 , 227.856122 , 67.449286 , umima1 , 55327.4 , -243.0 , 2.3 , -243.0 , 2.3 , -2.42 , 0.12 , -2.42 , 0.12 , 1.00 , 0.75 ,
580 , 1645471210266036992 , 16753 , 227.983506 , 67.392299 , umima1 , 55327.4 , -240.8 , 33.0 , -248.6 , 2.8 , -1.69 , 0.19 , -1.95 , 0.15 , 1.00 , 0.86 ,
581 , 1645475264715358336 , 17820 , 227.870938 , 67.446321 , umima1 , 55327.4 , -88.9 , 3.0 , -88.9 , 3.0 , -2.81 , 0.18 , -2.81 , 0.18 ,  -  ,  -  , CMD
582 , 1645474607585501056 , 17558 , 227.898215 , 67.446538 , umima1 , 55327.4 , -231.0 , 2.3 , -230.6 , 1.7 , -2.11 , 0.12 , -2.00 , 0.09 , 1.00 , 0.35 ,
583 , 1645474607585499648 , 17354 , 227.919789 , 67.438959 , umima1 , 55327.4 , -42.0 , 2.2 , -42.0 , 2.2 , -0.81 , 0.10 , -0.81 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
584 , 1645474607585503232 , 17493 , 227.904214 , 67.450669 , umima1 , 55327.4 , -214.2 , 2.3 , -213.8 , 1.6 , -1.97 , 0.11 , -1.85 , 0.08 , 1.00 , 0.00 ,
585 , 1645474263988109824 , -1 , 227.981388 , 67.419255 , umima1 , 55327.4 , -244.5 , 2.2 , -245.4 , 1.6 , -1.45 , 0.11 , -1.73 , 0.08 , 1.00 , 0.92 ,
586 , 1645474573225763328 , 17207 , 227.936899 , 67.446497 , umima1 , 55327.4 , -18.3 , 2.2 , -18.3 , 2.2 , -1.04 , 0.10 , -1.04 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1384 , -1 , 17272 , 227.929810 , 67.459578 , umima1 , 55327.4 , -22.5 , 2.4 , -22.5 , 2.4 , -1.99 , 0.14 , -1.99 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
587 , 1645474573225765376 , 16996 , 227.958018 , 67.449336 , umima1 , 55327.4 , -235.9 , 2.5 , -236.5 , 1.8 , -2.91 , 0.26 , -2.78 , 0.18 ,  -  ,  -  , CMD
588 , 1645474577520419456 , 16952 , 227.963220 , 67.449991 , umima1 , 55327.4 , -246.3 , 3.6 , -246.3 , 3.6 , -1.70 , 0.15 , -1.70 , 0.15 , 1.00 , 0.91 ,
589 , 1645474676304973568 , 16474 , 228.019987 , 67.427497 , umima1 , 55327.4 , -249.2 , 2.5 , -249.7 , 1.7 , -2.39 , 0.14 , -2.37 , 0.10 , 1.00 , 0.71 ,
1385 , -1 , 16507 , 228.013440 , 67.433748 , umima1 , 55327.4 , -256.6 , 3.2 , -256.6 , 3.2 , -2.23 , 0.31 , -2.23 , 0.31 , 1.00 , 0.52 ,
590 , 1645474745024456320 , 16643 , 227.993958 , 67.445841 , umima1 , 55327.4 , -58.4 , 2.3 , -58.4 , 2.3 , -0.92 , 0.10 , -0.92 , 0.10 ,  -  ,  -  , CMD; Gaia NM
1386 , -1 , 16387 , 228.032104 , 67.433293 , umima1 , 55327.4 , -228.5 , 3.8 , -228.5 , 3.8 , -1.83 , 0.23 , -1.83 , 0.23 , 1.00 , 0.39 ,
1387 , -1 , 16683 , 227.989696 , 67.460575 , umima1 , 55327.4 , -94.7 , 3.6 , -90.3 , 7.4 , -1.90 , 0.21 , -1.97 , 0.18 ,  -  ,  -  , CMD
591 , 1645471755726344832 , 16082 , 228.076711 , 67.426291 , umima1 , 55327.4 , -231.9 , 2.3 , -235.0 , 5.9 , -2.53 , 0.11 , -2.40 , 0.08 , 1.00 , 0.54 ,
592 , 1645471687006867584 , 15946 , 228.097388 , 67.419730 , umima1 , 55327.4 , -224.8 , 2.7 , -224.8 , 2.7 , -2.85 , 0.32 , -2.85 , 0.32 ,  -  ,  -  , CMD; RRL PS1
1388 , -1 , 15927 , 228.100333 , 67.427898 , umima1 , 55327.4 , -248.0 , 4.8 , -248.0 , 4.8 , -1.71 , 0.34 , -1.71 , 0.34 , 1.00 , 0.84 ,
593 , 1645474714960190976 , 16183 , 228.062446 , 67.449341 , umima1 , 55327.4 , -249.0 , 2.4 , -249.0 , 2.4 , -2.17 , 0.13 , -2.17 , 0.13 , 1.00 , 0.83 ,
1389 , -1 , 16016 , 228.085796 , 67.446922 , umima1 , 55327.4 , -235.7 , 3.3 , -239.4 , 7.8 , -1.91 , 0.21 , -2.13 , 0.15 ,  -  ,  -  , CMD
591 , 1645471755726344832 , 16082 , 228.076711 , 67.426291 , umima2 , 55327.4 , -240.5 , 3.0 , -235.0 , 5.9 , -2.27 , 0.11 , -2.40 , 0.08 , 1.00 , 0.54 ,
594 , 1645474783679668864 , 16376 , 228.032787 , 67.463887 , umima2 , 55327.4 , -26.2 , 2.2 , -26.2 , 2.2 , -1.18 , 0.10 , -1.18 , 0.10 ,  -  ,  -  , CMD
1389 , -1 , 16016 , 228.085796 , 67.446922 , umima2 , 55327.4 , -247.7 , 5.0 , -239.4 , 7.8 , -2.36 , 0.21 , -2.13 , 0.15 ,  -  ,  -  , CMD
595 , 1645474813743061888 , -1 , 228.080860 , 67.458225 , umima2 , 55327.4 , -8.4 , 2.2 , -8.4 , 2.2 , -0.88 , 0.10 , -0.88 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
596 , 1645475092917316096 , 16372 , 228.033207 , 67.488374 , umima2 , 55327.4 , -248.0 , 2.6 , -248.0 , 2.6 , -2.44 , 0.23 , -2.44 , 0.23 , 1.00 , 0.76 ,
597 , 1645471897461646976 , 15868 , 228.110268 , 67.457358 , umima2 , 55327.4 , -248.6 , 2.4 , -248.6 , 2.4 , -2.31 , 0.18 , -2.31 , 0.18 , 1.00 ,  -  ,
598 , 1645474916822279808 , 16141 , 228.067337 , 67.483668 , umima2 , 55327.4 , -264.2 , 2.5 , -264.2 , 2.5 , -2.08 , 0.16 , -2.08 , 0.16 , 0.00 ,  -  , Gaia NM
599 , 1645474921118687360 , 15989 , 228.089855 , 67.475760 , umima2 , 55327.4 , -65.2 , 2.3 , -65.2 , 2.3 , -1.92 , 0.12 , -1.92 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
600 , 1645471824445846528 , 15625 , 228.144643 , 67.451086 , umima2 , 55327.4 , -77.9 , 2.3 , -77.9 , 2.3 , -2.14 , 0.12 , -2.14 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1390 , -1 , 16157 , 228.064936 , 67.497348 , umima2 , 55327.4 , -252.2 , 3.9 , -252.2 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
601 , 1645477768680584832 , 15675 , 228.138527 , 67.466682 , umima2 , 55327.4 , -78.8 , 2.5 , -78.8 , 2.5 , -1.78 , 0.12 , -1.78 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1391 , -1 , 15545 , 228.158781 , 67.459007 , umima2 , 55327.4 , -98.2 , 4.4 , -98.2 , 4.4 , -1.52 , 0.19 , -1.52 , 0.19 , 0.00 ,  -  ,
602 , 1645477704257432832 , 15429 , 228.180506 , 67.462025 , umima2 , 55327.4 , -37.2 , 2.2 , -37.2 , 2.2 , -1.22 , 0.10 , -1.22 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
603 , 1645480762274148480 , -1 , 228.139515 , 67.486761 , umima2 , 55327.4 , -133.4 , 2.2 , -133.4 , 2.2 , -2.59 , 0.11 , -2.59 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
604 , 1645481037152058112 , 15799 , 228.120476 , 67.512840 , umima2 , 55327.4 , -254.9 , 2.2 , -254.9 , 2.2 , -2.37 , 0.10 , -2.37 , 0.10 , 1.00 , 0.47 ,
1392 , -1 , 15686 , 228.136565 , 67.506931 , umima2 , 55327.4 , -257.7 , 5.2 , -257.7 , 5.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
605 , 1645477906119518592 , -1 , 228.194759 , 67.485887 , umima2 , 55327.4 , -62.4 , 2.2 , -62.4 , 2.2 , -1.32 , 0.10 , -1.32 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
606 , 1645477837400062592 , 15307 , 228.207724 , 67.483239 , umima2 , 55327.4 , -45.4 , 2.2 , -45.4 , 2.2 , -2.31 , 0.11 , -2.31 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
607 , 1645480934072034560 , 15630 , 228.143196 , 67.521617 , umima2 , 55327.4 , -85.5 , 5.2 , -85.5 , 5.2 , -2.08 , 0.30 , -2.08 , 0.30 , 0.00 ,  -  ,
608 , 1645481135934930048 , 15749 , 228.128065 , 67.532282 , umima2 , 55327.4 , 9.8 , 2.2 , 9.8 , 2.2 , -1.06 , 0.10 , -1.06 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
609 , 1645480895416758400 , 15365 , 228.197175 , 67.506137 , umima2 , 55327.4 , -38.1 , 2.3 , -38.1 , 2.3 , -0.98 , 0.10 , -0.98 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
610 , 1645480895416758912 , 15382 , 228.192759 , 67.511598 , umima2 , 55327.4 , -243.4 , 2.3 , -243.4 , 2.3 , -2.28 , 0.12 , -2.28 , 0.12 , 1.00 , 0.83 ,
611 , 1645477944775665408 , 15248 , 228.217219 , 67.513370 , umima2 , 55327.4 , -38.8 , 2.3 , -38.8 , 2.3 , -1.96 , 0.11 , -1.96 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1393 , -1 , 14931 , 228.287464 , 67.487576 , umima2 , 55327.4 , -246.5 , 3.5 , -246.5 , 3.5 , -1.61 , 0.24 , -1.61 , 0.24 , 1.00 , 0.88 ,
1394 , -1 , 15228 , 228.221907 , 67.524060 , umima2 , 55327.4 , -231.7 , 32.6 , -231.7 , 32.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
612 , 1645478254012622336 , 15033 , 228.263745 , 67.507065 , umima2 , 55327.4 , -275.9 , 2.9 , -275.9 , 2.9 , -1.92 , 0.15 , -1.92 , 0.15 ,  -  ,  -  , CMD
1395 , -1 , 15192 , 228.229380 , 67.526725 , umima2 , 55327.4 , -203.5 , 5.3 , -203.5 , 5.3 , -2.33 , 0.33 , -2.33 , 0.33 ,  -  ,  -  , CMD
613 , 1645478043558643456 , 14912 , 228.293379 , 67.500223 , umima2 , 55327.4 , -260.7 , 2.3 , -260.7 , 2.3 , -2.12 , 0.11 , -2.12 , 0.11 ,  -  ,  -  , CMD
1396 , -1 , 14914 , 228.291947 , 67.507289 , umima2 , 55327.4 , -166.1 , 4.8 , -166.1 , 4.8 , -1.99 , 0.22 , -1.99 , 0.22 , 0.00 ,  -  ,
614 , 1645478082214562048 , 14813 , 228.318866 , 67.500075 , umima2 , 55327.4 , -50.1 , 2.2 , -50.1 , 2.2 , -1.82 , 0.10 , -1.82 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
615 , 1645478352796122880 , 15016 , 228.267963 , 67.528217 , umima2 , 55327.4 , -251.8 , 2.3 , -251.8 , 2.3 , -3.05 , 0.17 , -3.05 , 0.17 ,  -  ,  -  , CMD
616 , 1645478352796122624 , 14983 , 228.275767 , 67.526861 , umima2 , 55327.4 , -250.7 , 2.3 , -250.7 , 2.3 , -2.79 , 0.26 , -2.79 , 0.26 , 1.00 ,  -  ,
1397 , -1 , 14972 , 228.279201 , 67.532501 , umima2 , 55327.4 , -213.0 , 43.8 , -213.0 , 43.8 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
1398 , -1 , 14943 , 228.285917 , 67.532820 , umima2 , 55327.4 , -171.7 , 3.1 , -171.7 , 3.1 , -1.88 , 0.18 , -1.88 , 0.18 ,  -  ,  -  , CMD
1399 , -1 , 14706 , 228.344362 , 67.515170 , umima2 , 55327.4 , -66.5 , 4.1 , -66.5 , 4.1 , -1.85 , 0.25 , -1.85 , 0.25 ,  -  ,  -  , CMD
1400 , -1 , 14741 , 228.335655 , 67.530435 , umima2 , 55327.4 , -23.3 , 2.4 , -23.3 , 2.4 , -2.13 , 0.13 , -2.13 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
617 , 1645478421515773184 , 14759 , 228.332093 , 67.534531 , umima2 , 55327.4 , -246.9 , 2.3 , -246.9 , 2.3 , -2.15 , 0.11 , -2.15 , 0.11 , 1.00 , 0.87 ,
618 , 1645481449468925440 , -1 , 228.301376 , 67.555703 , umima2 , 55327.4 , -237.5 , 2.2 , -237.5 , 2.2 , -2.26 , 0.10 , -2.26 , 0.10 , 1.00 , 0.72 ,
1401 , -1 , 14727 , 228.340011 , 67.548066 , umima2 , 55327.4 , -240.9 , 8.1 , -240.9 , 8.1 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
619 , 1645479692826092160 , 14519 , 228.390029 , 67.531743 , umima2 , 55327.4 , -247.0 , 2.4 , -247.0 , 2.4 , -2.09 , 0.12 , -2.09 , 0.12 , 1.00 , 0.87 ,
620 , 1645479967704002816 , 14668 , 228.351529 , 67.558498 , umima2 , 55327.4 , -247.5 , 2.8 , -247.5 , 2.8 , -2.20 , 0.16 , -2.20 , 0.16 , 1.00 , 0.85 ,
621 , 1645479972000178048 , 7449 , 228.337617 , 67.570090 , umima2 , 55327.4 , -67.0 , 2.3 , -67.0 , 2.3 , -1.32 , 0.10 , -1.32 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
622 , 1645479624111122176 , 14412 , 228.413721 , 67.534723 , umima2 , 55327.4 , 3.4 , 2.3 , 3.4 , 2.3 , -2.33 , 0.12 , -2.33 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
623 , 1645479727185833472 , 14495 , 228.397237 , 67.555245 , umima2 , 55327.4 , -37.9 , 2.2 , -37.9 , 2.2 , -1.01 , 0.10 , -1.01 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
624 , 1645478902552109952 , 14284 , 228.447719 , 67.533608 , umima2 , 55327.4 , 11.8 , 2.2 , 11.8 , 2.2 , -1.21 , 0.10 , -1.21 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
625 , 1645480105142960128 , -1 , 228.378350 , 67.580506 , umima2 , 55327.4 , -21.1 , 2.2 , -21.1 , 2.2 , -2.03 , 0.10 , -2.03 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
626 , 1645479834561225088 , -1 , 228.421836 , 67.560792 , umima2 , 55327.4 , -63.4 , 2.2 , -63.4 , 2.2 , -0.72 , 0.10 , -0.72 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1402 , -1 , 7688 , 228.416837 , 67.571246 , umima2 , 55327.4 , -7.3 , 2.5 , -7.3 , 2.5 , -2.40 , 0.16 , -2.40 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
627 , 1645480105142960384 , 7635 , 228.398635 , 67.584130 , umima2 , 55327.4 , -4.4 , 2.3 , -4.4 , 2.3 , -2.69 , 0.14 , -2.69 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
628 , 1645479834560415232 , 7771 , 228.441487 , 67.566389 , umima2 , 55327.4 , -173.0 , 3.7 , -173.0 , 3.7 , -0.98 , 0.13 , -0.98 , 0.13 , 0.00 ,  -  ,
629 , 1645483060080575232 , 7550 , 228.373069 , 67.607292 , umima2 , 55327.4 , -76.5 , 2.2 , -76.5 , 2.2 , -1.82 , 0.11 , -1.82 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
630 , 1645479795905312640 , 7890 , 228.487503 , 67.569602 , umima2 , 55327.4 , -62.6 , 2.2 , -62.6 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
631 , 1645480178158610816 , -1 , 228.487769 , 67.572779 , umima2 , 55327.4 , -0.8 , 2.2 , -0.8 , 2.2 , -0.73 , 0.10 , -0.73 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1403 , -1 , 14009 , 228.523146 , 67.557591 , umima2 , 55327.4 , -263.2 , 6.7 , -263.2 , 6.7 ,  -  ,  -  ,  -  ,  -  , 0.98 ,  -  ,
632 , 1645480178158611712 , 7932 , 228.500755 , 67.578543 , umima2 , 55327.4 , -42.6 , 2.2 , -42.6 , 2.2 , -2.30 , 0.10 , -2.30 , 0.10 ,  -  ,  -  , CMD; Gaia NM
1404 , -1 , 7959 , 228.508790 , 67.578321 , umima2 , 55327.4 , -44.9 , 2.7 , -44.9 , 2.7 , -1.77 , 0.15 , -1.77 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
633 , 1645480281236722560 , 7899 , 228.491727 , 67.595016 , umima2 , 55327.4 , -12.3 , 2.3 , -12.3 , 2.3 , -1.77 , 0.12 , -1.77 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
634 , 1645480276941652736 , 7974 , 228.513301 , 67.588923 , umima2 , 55327.4 , -166.7 , 6.1 , -166.7 , 6.1 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
635 , 1645480556115757696 , 7808 , 228.455791 , 67.620425 , umima2 , 55327.4 , 14.0 , 2.3 , 14.0 , 2.3 , -2.17 , 0.12 , -2.17 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
636 , 1645480380020869248 , 8033 , 228.534843 , 67.602438 , umima2 , 55327.4 , -53.9 , 2.4 , -56.0 , 3.6 , -1.14 , 0.11 , -1.13 , 0.08 ,  -  ,  -  , CMD; Gaia NM; NA8190
637 , 1645480380020869504 , 8004 , 228.525793 , 67.604024 , umima3 , 55327.5 , -250.0 , 8.2 , -250.0 , 8.2 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
636 , 1645480380020869248 , 8033 , 228.534843 , 67.602438 , umima3 , 55327.5 , -59.1 , 2.9 , -56.0 , 3.6 , -1.11 , 0.12 , -1.13 , 0.08 ,  -  ,  -  , CMD; Gaia NM; NA8190
638 , 1645480620539257088 , 8072 , 228.552893 , 67.636592 , umima3 , 55327.5 , -19.3 , 2.3 , -19.3 , 2.3 , -0.80 , 0.11 , -0.80 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
639 , 1645855657083248768 , 6699 , 228.608820 , 67.613444 , umima3 , 55327.5 , -57.8 , 2.5 , -57.8 , 2.5 , -1.07 , 0.11 , -1.07 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
640 , 1645855936256883584 , 8063 , 228.548494 , 67.647886 , umima3 , 55327.5 , -58.9 , 2.3 , -58.9 , 2.3 , -1.66 , 0.11 , -1.66 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
641 , 1645855725802804352 , 6674 , 228.597322 , 67.637608 , umima3 , 55327.5 , -179.3 , 2.5 , -179.3 , 2.5 , -2.19 , 0.17 , -2.19 , 0.17 ,  -  ,  -  , CMD
642 , 1645856039336099456 , 8106 , 228.567107 , 67.659047 , umima3 , 55327.5 , -165.2 , 2.4 , -165.2 , 2.4 , -1.12 , 0.11 , -1.12 , 0.11 ,  -  ,  -  , CMD; Gaia NM
1405 , -1 , 6762 , 228.631724 , 67.633927 , umima3 , 55327.5 , -56.0 , 2.9 , -56.0 , 2.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
643 , 1645855798817930240 , -1 , 228.653575 , 67.634091 , umima3 , 55327.5 , 10.6 , 2.2 , 10.6 , 2.2 , -0.81 , 0.10 , -0.81 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1406 , -1 , 6905 , 228.686002 , 67.642182 , umima3 , 55327.5 , -36.0 , 4.4 , -36.0 , 4.4 , -1.65 , 0.27 , -1.65 , 0.27 ,  -  ,  -  , CMD; Gaia NM; NA8190
644 , 1645856103759947904 , 6792 , 228.642264 , 67.672254 , umima3 , 55327.5 , -255.2 , 2.6 , -255.2 , 2.6 , -3.50 , 0.38 , -3.50 , 0.38 , 1.00 , 0.12 ,
645 , 1645854798089862912 , 7049 , 228.746639 , 67.627584 , umima3 , 55327.5 , -210.2 , 2.4 , -210.2 , 2.4 , -2.04 , 0.13 , -2.04 , 0.13 ,  -  ,  -  , CMD
1407 , -1 , 6921 , 228.690375 , 67.664450 , umima3 , 55327.5 , 20.0 , 2.6 , 20.0 , 2.6 , -2.21 , 0.19 , -2.21 , 0.19 ,  -  ,  -  , CMD; Gaia NM; NA8190
646 , 1645855455220548224 , 7040 , 228.742788 , 67.653305 , umima3 , 55327.5 , -13.6 , 2.2 , -13.6 , 2.2 , -1.91 , 0.11 , -1.91 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
647 , 1645855489580380672 , 7047 , 228.747092 , 67.665319 , umima3 , 55327.5 , -87.1 , 5.6 , -87.1 , 5.6 , -2.00 , 0.41 , -2.00 , 0.41 , 0.00 ,  -  ,
648 , 1645856314214008448 , 6983 , 228.718132 , 67.683977 , umima3 , 55327.5 , -61.9 , 2.4 , -61.9 , 2.4 , -2.02 , 0.13 , -2.02 , 0.13 ,  -  ,  -  , CMD
649 , 1645855141687251584 , 7217 , 228.817060 , 67.640810 , umima3 , 55327.5 , -41.9 , 4.0 , -41.9 , 4.0 , -1.67 , 0.21 , -1.67 , 0.21 ,  -  ,  -  , CMD
650 , 1645855519644391296 , 7118 , 228.779897 , 67.666403 , umima3 , 55327.5 , -51.1 , 2.3 , -51.1 , 2.3 , -1.72 , 0.11 , -1.72 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
651 , 1645855523939419776 , 7177 , 228.800376 , 67.662776 , umima3 , 55327.5 , -157.7 , 2.6 , -157.7 , 2.6 , -1.32 , 0.12 , -1.32 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1408 , -1 , 7210 , 228.813105 , 67.660373 , umima3 , 55327.5 , -4.1 , 2.6 , -4.1 , 2.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1409 , -1 , 7091 , 228.768124 , 67.685700 , umima3 , 55327.5 , -15.6 , 2.9 , -15.6 , 2.9 , -2.46 , 0.23 , -2.46 , 0.23 ,  -  ,  -  , CMD; Gaia NM; NA8190
1410 , -1 , 7212 , 228.813978 , 67.669891 , umima3 , 55327.5 , -184.1 , 5.6 , -184.1 , 5.6 , -1.38 , 0.21 , -1.38 , 0.21 ,  -  ,  -  , CMD
652 , 1645855279126220160 , 7334 , 228.868475 , 67.664552 , umima3 , 55327.5 , 8.2 , 2.2 , 8.2 , 2.2 , -2.17 , 0.10 , -2.17 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
653 , 1645856829610025600 , 7296 , 228.850440 , 67.678511 , umima3 , 55327.5 , -75.8 , 2.3 , -75.8 , 2.3 , -2.77 , 0.12 , -2.77 , 0.12 ,  -  ,  -  , CMD
654 , 1645856760890549376 , 6060 , 228.906767 , 67.670359 , umima3 , 55327.5 , -32.9 , 2.2 , -32.9 , 2.2 , -1.09 , 0.10 , -1.09 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
655 , 1645857104487994496 , 7244 , 228.830524 , 67.712046 , umima3 , 55327.5 , -4.7 , 2.2 , -4.7 , 2.2 , -1.75 , 0.10 , -1.75 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
656 , 1645856859676831360 , 6032 , 228.895973 , 67.688609 , umima3 , 55327.5 , 44.2 , 6.4 , 44.2 , 6.4 , -2.90 , 0.11 , -2.90 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
657 , 1645856863969765504 , 6059 , 228.907123 , 67.691968 , umima3 , 55327.5 , -49.0 , 2.2 , -49.0 , 2.2 , -0.91 , 0.10 , -0.91 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
658 , 1645857241926948736 , -1 , 228.870651 , 67.721091 , umima3 , 55327.5 , -103.3 , 2.2 , -103.3 , 2.2 , -1.71 , 0.10 , -1.71 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
659 , 1645856898329504000 , 6143 , 228.952216 , 67.685935 , umima3 , 55327.5 , 17.5 , 2.2 , 17.5 , 2.2 , -2.00 , 0.11 , -2.00 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1411 , -1 , 6088 , 228.923633 , 67.708752 , umima3 , 55327.5 , -7.9 , 3.6 , -7.9 , 3.6 , -2.22 , 0.24 , -2.22 , 0.24 ,  -  ,  -  , CMD
660 , 1645857203271603968 , 6075 , 228.915682 , 67.727654 , umima3 , 55327.5 , -23.1 , 2.3 , -23.1 , 2.3 , -2.50 , 0.12 , -2.50 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
661 , 1645856932689243520 , -1 , 228.962816 , 67.708211 , umima3 , 55327.5 , -59.8 , 2.2 , -59.8 , 2.2 , -1.26 , 0.10 , -1.26 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
662 , 1645810375243815936 , 6268 , 229.006262 , 67.708450 , umima3 , 55327.5 , -245.4 , 3.7 , -245.4 , 3.7 ,  -  ,  -  ,  -  ,  -  , 0.98 ,  -  ,
663 , 1645857585524274688 , 6137 , 228.951881 , 67.743430 , umima3 , 55327.5 , -263.6 , 2.4 , -263.6 , 2.4 , -2.46 , 0.13 , -2.46 , 0.13 , 1.00 , 0.02 ,
1412 , -1 , 6150 , 228.958131 , 67.771311 , umima3 , 55327.5 , -164.1 , 4.7 , -164.1 , 4.7 , -2.86 , 0.28 , -2.86 , 0.28 ,  -  ,  -  , CMD
664 , 1645857448084846976 , 6386 , 229.050651 , 67.730582 , umima3 , 55327.5 , -172.3 , 2.4 , -172.3 , 2.4 , -2.20 , 0.13 , -2.20 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
665 , 1645810439667678336 , 6464 , 229.084218 , 67.719899 , umima3 , 55327.5 , 94.7 , 3.5 , 94.7 , 3.5 , -1.39 , 0.15 , -1.39 , 0.15 , 0.00 ,  -  ,
666 , 1645810547042450432 , 6427 , 229.069646 , 67.738677 , umima3 , 55327.5 , -298.2 , 3.0 , -298.2 , 3.0 , -1.97 , 0.19 , -1.97 , 0.19 ,  -  ,  -  , CMD
667 , 1645810478322973568 , 6547 , 229.113052 , 67.726545 , umima3 , 55327.5 , -45.7 , 2.2 , -45.7 , 2.2 , -2.00 , 0.11 , -2.00 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1413 , -1 , 6420 , 229.065913 , 67.764391 , umima3 , 55327.5 , 50.8 , 5.7 , 50.8 , 5.7 , -1.91 , 0.23 , -1.91 , 0.23 ,  -  ,  -  , CMD; Gaia NM; NA8190
668 , 1645816353838235648 , 6556 , 229.120285 , 67.740421 , umima3 , 55327.5 , -57.2 , 2.3 , -57.2 , 2.3 , -2.16 , 0.12 , -2.16 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
669 , 1645816418262860800 , 6566 , 229.124218 , 67.745993 , umima3 , 55327.5 , -52.4 , 2.7 , -52.4 , 2.7 , -1.91 , 0.15 , -1.91 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
670 , 1645444925066984704 , 32687 , 227.595127 , 67.209529 , uss-1  , 56036.6 , -239.5 , 3.7 , -239.5 , 3.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , RRL Gaia; RRL PS1
1414 , -1 , 31072 , 227.723326 , 67.295781 , uss-1  , 56036.6 , 1.2 , 2.8 , 1.2 , 2.8 , -2.08 , 0.16 , -2.08 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
671 , 1645485705780987904 , 19937 , 227.688962 , 67.438771 , uss-1  , 56036.6 , -249.7 , 10.2 , -249.7 , 10.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
672 , 1645473404994630272 , 20821 , 227.617623 , 67.389204 , uss-1  , 56036.6 , -242.2 , 4.1 , -242.2 , 4.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
673 , 1645473404994621952 , 20914 , 227.610674 , 67.378639 , uss-1  , 56036.6 , -233.8 , 3.0 , -233.8 , 3.0 , -2.36 , 0.24 , -2.36 , 0.24 , 1.00 , 0.50 ,
674 , 1645473404994994176 , 20884 , 227.612877 , 67.380359 , uss-1  , 56036.6 , -236.3 , 4.7 , -236.3 , 4.7 , -2.19 , 0.42 , -2.19 , 0.42 , 1.00 , 0.72 ,
675 , 1645473851671244800 , 19882 , 227.694701 , 67.416688 , uss-1  , 56036.6 , -246.4 , 2.4 , -246.4 , 2.4 , -2.13 , 0.12 , -2.13 , 0.12 , 1.00 , 0.86 ,
37 , 1645473306210896768 , 20847 , 227.616740 , 67.369579 , uss-1  , 56036.6 , -236.5 , 2.8 , -235.6 , 1.5 , -2.44 , 0.20 , -2.74 , 0.12 , 1.00 , 0.18 ,
676 , 1645473886030985088 , 19450 , 227.734513 , 67.420613 , uss-1  , 56036.6 , -266.9 , 2.3 , -266.9 , 2.3 , -2.25 , 0.12 , -2.25 , 0.12 , 1.00 , 0.01 ,
677 , 1645473473714110080 , 20151 , 227.673064 , 67.391404 , uss-1  , 56036.6 , -252.2 , 4.8 , -252.2 , 4.8 , -1.83 , 0.31 , -1.83 , 0.31 , 1.00 ,  -  ,
678 , 1645473649808287744 , 19683 , 227.713955 , 67.399637 , uss-1  , 56036.6 , -246.5 , 2.6 , -246.5 , 2.6 , -2.43 , 0.14 , -2.43 , 0.14 , 1.00 , 0.75 ,
679 , 1645473679872552320 , 19315 , 227.746418 , 67.412962 , uss-1  , 56036.6 , -19.2 , 2.2 , -19.2 , 2.2 , -1.08 , 0.10 , -1.08 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
680 , 1645473130116705408 , 20624 , 227.634879 , 67.361767 , uss-1  , 56036.6 , -239.9 , 2.3 , -239.9 , 2.3 , -2.21 , 0.12 , -2.21 , 0.12 , 1.00 , 0.83 ,
681 , 1645473267555677824 , 19784 , 227.705415 , 67.386894 , uss-1  , 56036.6 , -253.6 , 2.3 , -253.6 , 2.3 , -2.03 , 0.11 , -2.03 , 0.11 , 1.00 , 0.76 ,
554 , 1645473198836191360 , 19606 , 227.720852 , 67.372344 , uss-1  , 56036.6 , -230.7 , 2.3 , -231.2 , 1.6 , -2.17 , 0.12 , -2.23 , 0.08 , 1.00 , 0.30 ,
682 , 1645473061397221632 , 20161 , 227.673948 , 67.349633 , uss-1  , 56036.6 , -265.7 , 6.7 , -265.7 , 6.7 , -1.07 , 0.26 , -1.07 , 0.26 , 0.95 ,  -  ,
553 , 1645472442921938560 , 19365 , 227.743795 , 67.358076 , uss-1  , 56036.6 , -243.3 , 2.3 , -242.5 , 1.6 , -2.49 , 0.13 , -2.41 , 0.09 , 1.00 , 0.75 ,
683 , 1645472374202458880 , 19195 , 227.758600 , 67.352129 , uss-1  , 56036.6 , -242.9 , 7.2 , -242.9 , 7.2 , -1.62 , 0.36 , -1.62 , 0.36 , 1.00 ,  -  ,
552 , 1645472374202454912 , 19262 , 227.752150 , 67.346653 , uss-1  , 56036.6 , -238.4 , 3.1 , -236.3 , 2.3 , -1.64 , 0.15 , -1.67 , 0.09 , 1.00 , 0.80 ,
684 , 1645472030605056256 , 30939 , 227.737115 , 67.321561 , uss-1  , 56036.6 , -249.7 , 2.9 , -249.7 , 2.9 , -2.26 , 0.17 , -2.26 , 0.17 , 1.00 , 0.74 ,
685 , 1645472064964794240 , 30663 , 227.767605 , 67.319606 , uss-1  , 56036.6 , -266.9 , 2.2 , -266.9 , 2.2 , -2.20 , 0.11 , -2.20 , 0.11 , 1.00 , 0.01 ,
686 , 1645471961885571968 , 30628 , 227.771461 , 67.310161 , uss-1  , 56036.6 , -238.2 , 2.3 , -236.6 , 2.3 , -1.77 , 0.11 , -1.67 , 0.08 , 1.00 , 0.73 ,
687 , 1645473439354372480 , 20376 , 227.653786 , 67.393994 , uss-1  , 56036.6 , -252.9 , 3.0 , -252.9 , 3.0 , -2.41 , 0.35 , -2.41 , 0.35 , 1.00 , 0.64 ,
1150 , -1 , 21115 , 227.593399 , 67.365410 , uss-1  , 56036.6 , -239.9 , 4.6 , -241.5 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1415 , -1 , 19490 , 227.730242 , 67.414743 , uss-1  , 56036.6 , -248.7 , 7.8 , -248.7 , 7.8 , -1.79 , 0.36 , -1.79 , 0.36 , 1.00 , 0.84 ,
1416 , -1 , 19435 , 227.736255 , 67.408393 , uss-1  , 56036.6 , -232.7 , 10.6 , -232.7 , 10.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
688 , 1645473061397797120 , 20188 , 227.672248 , 67.359593 , uss-1  , 56036.6 , -240.0 , 5.1 , -240.0 , 5.1 , -1.77 , 0.32 , -1.77 , 0.32 , 1.00 , 0.87 ,
1374 , -1 , 19422 , 227.738183 , 67.384379 , uss-1  , 56036.6 , -246.9 , 39.1 , -244.6 , 6.4 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.86 ,
1369 , -1 , 19742 , 227.710484 , 67.353273 , uss-1  , 56036.6 , -246.6 , 3.6 , -247.1 , 2.4 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.90 ,
10 , 1645449632351157120 , 21044 , 227.599660 , 67.343834 , uss-1  , 56036.6 , -243.8 , 2.2 , -243.8 , 1.6 , -1.79 , 0.10 , -1.84 , 0.07 , 1.00 , 0.93 ,
689 , 1645449628055649408 , 20935 , 227.609991 , 67.342274 , uss-1  , 56036.6 , -229.3 , 2.5 , -229.3 , 2.5 , -2.77 , 0.27 , -2.77 , 0.27 , 1.00 , 0.09 ,
690 , 1645449628055648512 , 20820 , 227.619780 , 67.340093 , uss-1  , 56036.6 , -243.1 , 2.2 , -243.1 , 2.2 , -2.09 , 0.11 , -2.09 , 0.11 , 1.00 , 0.89 ,
691 , 1645449563631679360 , 20831 , 227.618949 , 67.333987 , uss-1  , 56036.6 , -231.3 , 8.1 , -231.3 , 8.1 , -1.30 , 0.27 , -1.30 , 0.27 , 0.99 ,  -  ,
542 , 1645449563631678976 , 20869 , 227.615753 , 67.329545 , uss-1  , 56036.6 , -238.2 , 3.0 , -241.3 , 3.5 , -2.04 , 0.21 , -1.71 , 0.11 ,  -  ,  -  , CMD
692 , 1645447875708906496 , 32623 , 227.598136 , 67.219854 , uss-1  , 56036.6 , -246.1 , 2.8 , -246.1 , 2.8 , -1.86 , 0.16 , -1.86 , 0.16 , 1.00 , 0.76 ,
544 , 1645448803421920000 , 20506 , 227.646057 , 67.326509 , uss-1  , 56036.6 , -261.0 , 2.3 , -261.8 , 1.6 , -2.53 , 0.15 , -2.47 , 0.09 , 1.00 , 0.03 ,
537 , 1645448601559091456 , 32236 , 227.624542 , 67.284469 , uss-1  , 56036.6 , -258.4 , 3.5 , -256.7 , 2.1 , -1.81 , 0.19 , -1.99 , 0.12 , 1.00 , 0.48 ,
546 , 1645471996245310208 , 31187 , 227.711013 , 67.312787 , uss-1  , 56036.6 , -239.3 , 2.3 , -239.3 , 1.6 , -2.24 , 0.11 , -2.31 , 0.08 , 1.00 , 0.69 ,
547 , 1645471996245312000 , 31120 , 227.717662 , 67.315937 , uss-1  , 56036.6 , -233.6 , 3.2 , -241.3 , 9.4 , -2.05 , 0.15 , -2.03 , 0.08 ,  -  ,  -  ,
693 , 1645448494184247296 , 31688 , 227.669483 , 67.287364 , uss-1  , 56036.6 , -258.9 , 2.3 , -258.3 , 1.6 , -1.91 , 0.11 , -1.92 , 0.08 , 1.00 , 0.31 ,
694 , 1645448391105018496 , 32114 , 227.634537 , 67.271220 , uss-1  , 56036.6 , -243.9 , 2.5 , -243.9 , 2.5 , -1.98 , 0.14 , -1.98 , 0.14 , 1.00 , 0.84 ,
695 , 1645447978788137856 , 32742 , 227.590923 , 67.244705 , uss-1  , 56036.6 , -117.0 , 2.3 , -117.0 , 2.3 , -1.12 , 0.10 , -1.12 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
26 , 1645447944428389120 , 33033 , 227.570533 , 67.228549 , uss-1  , 56036.6 , -245.0 , 2.4 , -246.2 , 1.7 , -2.25 , 0.13 , -2.39 , 0.09 , 1.00 , 0.59 ,
696 , 1645448322385535104 , 31850 , 227.655706 , 67.262101 , uss-1  , 56036.6 , -242.6 , 2.4 , -242.6 , 2.4 , -1.81 , 0.11 , -1.81 , 0.11 , 1.00 , 0.83 ,
697 , 1645448429760307968 , -1 , 227.692357 , 67.278023 , uss-1  , 56036.6 , -246.8 , 2.2 , -246.8 , 2.2 , -2.38 , 0.10 , -2.38 , 0.10 , 1.00 , 0.64 ,
698 , 1645447910068657536 , 32314 , 227.620698 , 67.238010 , uss-1  , 56036.6 , -258.7 , 2.4 , -258.7 , 2.4 , -2.06 , 0.13 , -2.06 , 0.13 , 1.00 , 0.20 ,
699 , 1645444817692179712 , 32952 , 227.578166 , 67.206265 , uss-1  , 56036.6 , -239.4 , 2.3 , -239.4 , 2.3 , -2.64 , 0.15 , -2.64 , 0.15 , 1.00 , 0.22 ,
700 , 1645445504888738816 , 31017 , 227.727550 , 67.273793 , uss-1  , 56036.6 , -245.7 , 2.5 , -245.7 , 2.5 , -2.28 , 0.17 , -2.28 , 0.17 , 1.00 , 0.68 ,
701 , 1645444955131148928 , 32137 , 227.633424 , 67.224372 , uss-1  , 56036.6 , -144.0 , 2.5 , -144.0 , 2.5 , -0.77 , 0.10 , -0.77 , 0.10 ,  -  ,  -  , CMD; Gaia NM
702 , 1645445333088275456 , 31827 , 227.659065 , 67.227574 , uss-1  , 56036.6 , -249.6 , 2.2 , -249.6 , 2.2 , -2.26 , 0.10 , -2.26 , 0.10 , 1.00 , 0.53 ,
703 , 1645445406103329792 , 30976 , 227.734727 , 67.253189 , uss-1  , 56036.6 , -48.1 , 2.2 , -46.3 , 2.5 , -1.15 , 0.10 , -1.05 , 0.07 , 0.00 ,  -  , Gaia NM; NA8190
704 , 1645445058210358528 , 31567 , 227.682012 , 67.214374 , uss-1  , 56036.6 , -246.6 , 2.2 , -246.6 , 2.2 , -2.15 , 0.10 , -2.15 , 0.10 , 1.00 , 0.61 ,
705 , 1645444645893471232 , 32012 , 227.644865 , 67.185302 , uss-1  , 56036.6 , -246.1 , 2.3 , -246.1 , 2.3 , -2.35 , 0.13 , -2.35 , 0.13 , 1.00 , 0.41 ,
706 , 1645444611533744256 , 31496 , 227.688865 , 67.194238 , uss-1  , 56036.6 , -242.8 , 2.3 , -242.8 , 2.3 , -2.67 , 0.12 , -2.67 , 0.12 , 1.00 , 0.15 ,
707 , 1645445126929842688 , 30690 , 227.767567 , 67.219454 , uss-1  , 56036.6 , -248.6 , 2.6 , -248.6 , 2.6 , -2.37 , 0.16 , -2.37 , 0.16 , 1.00 , 0.37 ,
708 , 1645444993786221568 , 31077 , 227.725956 , 67.197258 , uss-1  , 56036.6 , -231.4 , 7.2 , -231.4 , 7.2 , -0.94 , 0.21 , -0.94 , 0.21 , 0.85 ,  -  ,
709 , 1645443859915094272 , 31209 , 227.713220 , 67.174765 , uss-1  , 56036.6 , -261.4 , 2.7 , -261.4 , 2.7 , -2.47 , 0.21 , -2.47 , 0.21 , 1.00 , 0.01 ,
710 , 1645445406103420032 , 31008 , 227.730441 , 67.241685 , uss-1  , 56036.6 , -251.5 , 3.3 , -251.5 , 3.3 , -2.27 , 0.21 , -2.27 , 0.21 , 1.00 , 0.45 ,
711 , 1645473031333095552 , 20287 , 227.663633 , 67.337848 , uss-1  , 56036.6 , -238.5 , 3.3 , -238.5 , 3.3 , -2.53 , 0.34 , -2.53 , 0.34 , 1.00 , 0.70 ,
545 , 1645472271123431040 , 20301 , 227.662457 , 67.332025 , uss-1  , 56036.6 , -249.8 , 3.7 , -247.8 , 2.6 , -1.68 , 0.21 , -1.91 , 0.17 , 1.00 , 0.89 ,
712 , 1645448597263983488 , 32313 , 227.619354 , 67.279490 , uss-1  , 56036.6 , -236.4 , 3.9 , -236.1 , 2.3 , -2.03 , 0.29 , -2.11 , 0.17 , 1.00 , 0.65 ,
713 , 1645448361040921472 , 32387 , 227.614114 , 67.267807 , uss-1  , 56036.6 , -244.3 , 3.0 , -244.3 , 3.0 , -2.06 , 0.22 , -2.06 , 0.22 , 1.00 , 0.82 ,
1417 , -1 , 31116 , 227.718498 , 67.301410 , uss-1  , 56036.6 , -267.6 , 4.9 , -264.6 , 3.1 , -2.33 , 0.39 , -2.33 , 0.39 , 1.00 , 0.03 ,
1418 , -1 , 32537 , 227.604867 , 67.199164 , uss-1  , 56036.6 , -225.6 , 14.0 , -225.6 , 14.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1419 , -1 , 30621 , 227.774074 , 67.256447 , uss-1  , 56036.6 , -273.8 , 4.5 , -273.8 , 4.5 , -2.13 , 0.36 , -2.13 , 0.36 , 0.98 , 0.00 ,
714 , 1645444645893473664 , 31949 , 227.649686 , 67.187638 , uss-1  , 56036.6 , -251.6 , 3.9 , -251.6 , 3.9 , -1.46 , 0.24 , -1.46 , 0.24 , 1.00 , 0.51 ,
715 , 1645445131225511936 , 30717 , 227.764822 , 67.222798 , uss-1  , 56036.6 , -252.6 , 3.4 , -252.6 , 3.4 , -1.86 , 0.19 , -1.86 , 0.19 , 1.00 , 0.48 ,
716 , 1645485156025159552 , 21190 , 227.585750 , 67.405075 , uss-1  , 56036.6 , -249.2 , 6.0 , -249.2 , 6.0 , -2.56 , 0.48 , -2.56 , 0.48 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
4 , 1645485263399853696 , -1 , 227.612946 , 67.410042 , uss-1  , 56036.6 , -253.0 , 2.2 , -251.5 , 2.1 , -2.14 , 0.10 , -2.10 , 0.07 , 1.00 , 0.75 ,
717 , 1645473512369330304 , 20611 , 227.634913 , 67.395593 , uss-1  , 56036.6 , -218.3 , 3.3 , -218.3 , 3.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
718 , 1645473954750463616 , 19749 , 227.707030 , 67.428311 , uss-1  , 56036.6 , -237.8 , 3.3 , -237.8 , 3.3 , -2.23 , 0.19 , -2.23 , 0.19 , 1.00 , 0.73 ,
719 , 1645420353558455680 , 29219 , 227.980201 , 67.179895 , uss-2  , 56036.6 , -251.2 , 2.3 , -251.2 , 2.3 , -2.42 , 0.12 , -2.42 , 0.12 , 1.00 , 0.13 ,
720 , 1645467666918220416 , 29262 , 227.972578 , 67.223875 , uss-2  , 56036.6 , -266.6 , 2.3 , -265.1 , 2.0 , -2.28 , 0.11 , -2.30 , 0.08 , 1.00 , 0.00 ,
721 , 1645420765875347584 , 29112 , 228.001652 , 67.221602 , uss-2  , 56036.6 , -244.6 , 2.5 , -245.4 , 1.5 , -2.42 , 0.16 , -2.26 , 0.09 , 1.00 , 0.38 ,
722 , 1645420701451445376 , 29052 , 228.012421 , 67.204947 , uss-2  , 56036.6 , -254.1 , 2.2 , -251.4 , 3.8 , -2.56 , 0.11 , -2.49 , 0.07 , 1.00 , 0.11 ,
723 , 1645467739932408448 , 29479 , 227.934978 , 67.240183 , uss-2  , 56036.6 , -260.0 , 5.5 , -251.9 , 5.8 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.49 ,
724 , 1645420559716888448 , 29250 , 227.975166 , 67.182653 , uss-2  , 56036.6 , -258.4 , 10.6 , -258.4 , 10.6 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
1420 , -1 , 29216 , 227.979630 , 67.227461 , uss-2  , 56036.6 , -259.9 , 4.2 , -252.3 , 12.9 , -1.58 , 0.33 , -1.60 , 0.20 ,  -  ,  -  ,
725 , 1645473611153067520 , 19149 , 227.760497 , 67.396279 , uss-2  , 56036.6 , -253.9 , 2.5 , -253.9 , 2.5 , -2.28 , 0.14 , -2.28 , 0.14 , 1.00 , 0.64 ,
563 , 1645472958318042368 , 18701 , 227.799157 , 67.401664 , uss-2  , 56036.6 , -249.8 , 10.6 , -241.4 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.70 ,
557 , 1645472825174565760 , 19128 , 227.762639 , 67.380495 , uss-2  , 56036.6 , -249.8 , 2.9 , -248.9 , 1.8 , -2.11 , 0.15 , -1.96 , 0.09 , 1.00 , 0.89 ,
726 , 1645472374202461568 , 19183 , 227.759325 , 67.356938 , uss-2  , 56036.6 , -246.0 , 2.3 , -246.0 , 2.3 , -2.21 , 0.12 , -2.21 , 0.12 , 1.00 , 0.85 ,
727 , 1645472790814828288 , 18600 , 227.807850 , 67.376506 , uss-2  , 56036.6 , -251.4 , 5.1 , -251.4 , 5.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
728 , 1645472374202457984 , 19034 , 227.772012 , 67.349901 , uss-2  , 56036.6 , -9.4 , 2.2 , -9.4 , 2.2 , -1.12 , 0.10 , -1.12 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1421 , -1 , 19057 , 227.770209 , 67.348209 , uss-2  , 56036.6 , -242.1 , 4.7 , -242.1 , 4.7 , -1.30 , 0.27 , -1.30 , 0.27 , 1.00 , 0.87 ,
559 , 1645472820879075200 , 18994 , 227.774714 , 67.378912 , uss-2  , 56036.6 , -242.8 , 4.8 , -237.9 , 3.7 , -1.76 , 0.22 , -1.80 , 0.11 , 1.00 , 0.87 ,
729 , 1645472099324539264 , 18589 , 227.809836 , 67.328187 , uss-2  , 56036.6 , -248.7 , 2.5 , -248.7 , 2.5 , -1.83 , 0.12 , -1.83 , 0.12 , 1.00 , 0.85 ,
730 , 1645471171611637632 , -1 , 227.946907 , 67.375626 , uss-2  , 56036.6 , -36.8 , 2.2 , -36.9 , 1.6 , -0.84 , 0.10 , -0.83 , 0.07 ,  -  ,  -  , CMD
731 , 1645469389200726912 , -1 , 227.951553 , 67.327148 , uss-2  , 56036.6 , -244.6 , 2.2 , -244.6 , 2.2 , -2.19 , 0.10 , -2.19 , 0.10 , 1.00 , 0.73 ,
732 , 1645469625423398016 , 17123 , 227.947650 , 67.357028 , uss-2  , 56036.6 , -247.9 , 2.7 , -247.9 , 2.7 , -1.84 , 0.14 , -1.84 , 0.14 , 1.00 , 0.84 ,
733 , 1645469419265339392 , 16936 , 227.967032 , 67.334938 , uss-2  , 56036.6 , -251.2 , 7.1 , -249.5 , 3.2 , -2.04 , 0.49 , -2.04 , 0.49 , 1.00 , 0.66 ,
734 , 1645468422832506496 , 29450 , 227.938422 , 67.283936 , uss-2  , 56036.6 , -247.2 , 3.3 , -244.8 , 2.6 , -2.36 , 0.29 , -1.96 , 0.14 , 1.00 , 0.70 ,
1422 , -1 , 29349 , 227.956758 , 67.287170 , uss-2  , 56036.6 , -237.9 , 6.7 , -237.9 , 6.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
735 , 1645468770725426560 , 29953 , 227.862861 , 67.271229 , uss-2  , 56036.6 , -245.1 , 2.2 , -245.1 , 2.2 , -2.68 , 0.10 , -2.68 , 0.10 , 1.00 , 0.20 ,
736 , 1645468663350655232 , 30024 , 227.853159 , 67.260766 , uss-2  , 56036.6 , -240.8 , 2.4 , -237.0 , 5.0 , -2.15 , 0.14 , -2.03 , 0.09 , 1.00 , 0.54 ,
737 , 1645468010515626880 , 29879 , 227.872148 , 67.260511 , uss-2  , 56036.6 , -250.0 , 3.0 , -246.3 , 4.7 , -2.04 , 0.24 , -2.32 , 0.18 , 1.00 , 0.46 ,
738 , 1645468014811266816 , 29652 , 227.907320 , 67.259480 , uss-2  , 56036.6 , -246.9 , 3.4 , -246.9 , 3.4 , -2.01 , 0.28 , -2.01 , 0.28 , 1.00 , 0.58 ,
739 , 1645467804357171968 , 29933 , 227.866608 , 67.225567 , uss-2  , 56036.6 , -246.1 , 2.3 , -246.1 , 2.3 , -1.88 , 0.12 , -1.88 , 0.12 , 1.00 , 0.61 ,
740 , 1645467976155886848 , 29564 , 227.921155 , 67.256170 , uss-2  , 56036.6 , -234.1 , 2.4 , -231.0 , 4.6 , -2.16 , 0.14 , -2.18 , 0.07 , 1.00 , 0.19 ,
741 , 1645467941796145792 , 29608 , 227.914487 , 67.252542 , uss-2  , 56036.6 , -247.5 , 2.3 , -247.3 , 1.6 , -2.09 , 0.12 , -2.12 , 0.08 , 1.00 , 0.57 ,
742 , 1645468732072010880 , 30148 , 227.835482 , 67.267220 , uss-2  , 56036.6 , -247.1 , 3.0 , -247.1 , 3.0 , -2.41 , 0.31 , -2.41 , 0.31 , 1.00 , 0.51 ,
743 , 1645467911731964032 , -1 , 227.868311 , 67.245095 , uss-2  , 56036.6 , -244.0 , 2.2 , -241.5 , 3.6 , -2.11 , 0.10 , -2.17 , 0.07 , 1.00 , 0.52 ,
744 , 1645444405375337472 , 30324 , 227.814607 , 67.217965 , uss-2  , 56036.6 , -254.9 , 2.6 , -254.9 , 2.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1423 , -1 , 29877 , 227.874324 , 67.181577 , uss-2  , 56036.6 , -250.2 , 9.8 , -250.2 , 9.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
746 , 1645444130497422080 , 30014 , 227.856572 , 67.206008 , uss-2  , 56036.6 , -242.8 , 3.8 , -235.9 , 7.6 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.28 ,
747 , 1645444130497416832 , 29935 , 227.867182 , 67.198608 , uss-2  , 56036.6 , -259.3 , 7.9 , -259.3 , 7.9 , -0.83 , 0.21 , -0.83 , 0.21 ,  -  ,  -  , CMD
748 , 1645474504506281216 , 17651 , 227.888976 , 67.433516 , uss-2  , 56036.6 , -237.8 , 29.7 , -237.8 , 29.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
749 , 1645472962613522304 , 18501 , 227.815973 , 67.396628 , uss-2  , 56036.6 , -245.2 , 2.4 , -245.2 , 2.4 , -2.38 , 0.14 , -2.38 , 0.14 , 1.00 , 0.80 ,
571 , 1645472992677784832 , 18154 , 227.843499 , 67.408496 , uss-2  , 56036.6 , -250.8 , 3.5 , -246.9 , 4.0 , -2.59 , 0.27 , -2.57 , 0.15 , 1.00 , 0.63 ,
750 , 1645472923958303872 , 17907 , 227.865288 , 67.398021 , uss-2  , 56036.6 , -237.0 , 2.5 , -235.2 , 2.4 , -2.25 , 0.14 , -2.11 , 0.09 , 1.00 , 0.70 ,
561 , 1645472790814882688 , -1 , 227.831691 , 67.376443 , uss-2  , 56036.6 , -236.0 , 2.2 , -237.7 , 2.4 , -2.12 , 0.10 , -2.14 , 0.07 , 1.00 , 0.79 ,
751 , 1645472580360893568 , 18239 , 227.837298 , 67.357718 , uss-2  , 56036.6 , -243.4 , 2.3 , -243.4 , 2.3 , -1.89 , 0.11 , -1.89 , 0.11 , 1.00 , 0.90 ,
562 , 1645472614720636160 , 17821 , 227.872583 , 67.361800 , uss-2  , 56036.6 , -244.3 , 2.3 , -244.4 , 1.6 , -2.25 , 0.11 , -2.32 , 0.08 , 1.00 , 0.78 ,
752 , 1645472511641412096 , 18167 , 227.844084 , 67.347815 , uss-2  , 56036.6 , -176.6 , 3.4 , -176.6 , 3.4 , -1.25 , 0.13 , -1.25 , 0.13 , 0.00 ,  -  , Gaia NM
753 , 1645469522344167168 , 18022 , 227.856770 , 67.335486 , uss-2  , 56036.6 , -250.5 , 6.8 , -250.5 , 6.8 , -1.41 , 0.24 , -1.41 , 0.24 , 1.00 ,  -  ,
754 , 1645469664078634880 , 17610 , 227.894809 , 67.344476 , uss-2  , 56036.6 , -268.6 , 2.7 , -268.6 , 2.7 , -2.44 , 0.21 , -2.44 , 0.21 , 0.99 , 0.00 ,
755 , 1645469595359157376 , -1 , 227.912139 , 67.337451 , uss-2  , 56036.6 , -243.7 , 2.2 , -243.7 , 2.2 , -2.22 , 0.10 , -2.22 , 0.10 , 1.00 , 0.76 ,
756 , 1645472962613522176 , 18430 , 227.821067 , 67.392946 , uss-2  , 56036.6 , -254.7 , 3.0 , -254.7 , 3.0 , -1.71 , 0.14 , -1.71 , 0.14 , 0.97 , 0.77 ,
757 , 1645469178746757760 , 29580 , 227.918034 , 67.294563 , uss-2  , 56036.6 , -237.8 , 2.5 , -237.8 , 1.7 , -2.04 , 0.14 , -1.97 , 0.09 , 1.00 , 0.60 ,
575 , 1645475230355447424 , 18240 , 227.835598 , 67.437322 , uss-2  , 56036.6 , -246.2 , 14.6 , -241.2 , 2.9 , -1.67 , 0.33 , -1.95 , 0.17 , 1.00 , 0.88 ,
758 , 1645469148682554624 , 18405 , 227.824345 , 67.322297 , uss-2  , 56036.6 , -246.7 , 2.2 , -246.7 , 2.2 , -1.79 , 0.10 , -1.79 , 0.10 , 1.00 , 0.86 ,
759 , 1645469144387032320 , 30219 , 227.825215 , 67.316375 , uss-2  , 56036.6 , -241.7 , 2.5 , -241.7 , 2.5 , -2.35 , 0.19 , -2.35 , 0.19 , 1.00 , 0.67 ,
760 , 1645469522344168192 , 18103 , 227.849405 , 67.338036 , uss-2  , 56036.6 , -246.3 , 2.7 , -246.3 , 2.7 , -2.23 , 0.16 , -2.23 , 0.16 , 1.00 , 0.78 ,
761 , 1645469213106501760 , 29535 , 227.925210 , 67.302203 , uss-2  , 56036.6 , -248.4 , 4.4 , -251.2 , 3.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
762 , 1645469251761770240 , 29720 , 227.895363 , 67.311916 , uss-2  , 56036.6 , -246.1 , 2.7 , -246.1 , 2.7 , -2.14 , 0.16 , -2.14 , 0.16 , 1.00 , 0.73 ,
576 , 1645474470146540416 , 17903 , 227.865334 , 67.426161 , uss-2  , 56036.6 , -236.1 , 4.1 , -236.8 , 2.3 , -2.07 , 0.30 , -2.50 , 0.18 , 1.00 , 0.55 ,
763 , 1645468079235098752 , 29155 , 227.990079 , 67.248719 , uss-2  , 56036.6 , -239.1 , 5.7 , -242.9 , 4.6 , -1.97 , 0.32 , -2.08 , 0.15 , 1.00 , 0.49 ,
567 , 1645472687735008768 , 17977 , 227.860019 , 67.381855 , uss-2  , 56036.6 , -254.9 , 4.4 , -257.0 , 2.6 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.59 ,
577 , 1645474470146539776 , 17746 , 227.878703 , 67.423183 , uss-2  , 56036.6 , -244.6 , 2.4 , -242.3 , 3.0 , -2.13 , 0.13 , -2.12 , 0.08 , 1.00 , 0.88 ,
764 , 1645469079961895936 , 30015 , 227.853870 , 67.306649 , uss-2  , 56036.6 , -67.3 , 2.4 , -67.3 , 2.4 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1424 , -1 , 29844 , 227.877266 , 67.296367 , uss-2  , 56036.6 , -240.1 , 6.0 , -240.1 , 6.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
572 , 1645472722095457664 , 17619 , 227.892667 , 67.392338 , uss-2  , 56036.6 , -247.6 , 4.5 , -248.4 , 2.6 , -1.91 , 0.35 , -2.14 , 0.20 , 1.00 , 0.84 ,
1425 , -1 , 30069 , 227.845853 , 67.284404 , uss-2  , 56036.6 , -231.3 , 59.1 , -227.3 , 3.7 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
1426 , -1 , 17302 , 227.926630 , 67.421835 , uss-2  , 56036.6 , -255.6 , 7.5 , -255.6 , 7.5 , -1.43 , 0.28 , -1.43 , 0.28 , 0.99 , 0.83 ,
765 , 1645469664077995264 , 17387 , 227.917829 , 67.350751 , uss-2  , 56036.6 , -238.2 , 4.7 , -245.2 , 6.6 , -1.80 , 0.28 , -2.05 , 0.24 , 1.00 , 0.77 ,
1427 , -1 , 29760 , 227.889494 , 67.276892 , uss-2  , 56036.6 , -21.5 , 3.2 , -21.5 , 3.2 , -1.72 , 0.23 , -1.72 , 0.23 ,  -  ,  -  , CMD; Gaia NM; NA8190
766 , 1645469178746752768 , 29574 , 227.919073 , 67.287358 , uss-2  , 56036.6 , -238.6 , 2.3 , -239.4 , 1.6 , -3.02 , 0.18 , -3.05 , 0.12 , 1.00 , 0.02 ,
1374 , -1 , 19422 , 227.738183 , 67.384379 , uss-2  , 56036.6 , -257.0 , 53.0 , -244.6 , 6.4 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.86 ,
767 , 1645469110027277952 , 30368 , 227.805891 , 67.296972 , uss-3  , 56038.5 , -244.3 , 4.2 , -244.3 , 4.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1425 , -1 , 30069 , 227.845853 , 67.284404 , uss-3  , 56038.5 , -227.3 , 3.7 , -227.3 , 3.7 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
768 , 1645449318817976320 , 35150 , 227.433687 , 67.310614 , uss-3  , 56038.5 , -270.4 , 2.7 , -270.4 , 2.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
769 , 1645448498478944384 , 31674 , 227.671000 , 67.280021 , uss-3  , 56038.5 , -72.9 , 2.3 , -72.9 , 2.3 , -2.03 , 0.12 , -2.03 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
770 , 1645448738997326592 , 31554 , 227.680292 , 67.308415 , uss-3  , 56038.5 , -250.7 , 2.7 , -250.7 , 2.7 , -2.02 , 0.17 , -2.02 , 0.17 , 1.00 , 0.81 ,
771 , 1645469041307798016 , 30170 , 227.832510 , 67.290187 , uss-3  , 56038.5 , -255.2 , 2.4 , -255.2 , 2.4 , -2.46 , 0.17 , -2.46 , 0.17 , 1.00 , 0.21 ,
686 , 1645471961885571968 , 30628 , 227.771461 , 67.310161 , uss-3  , 56038.5 , -235.0 , 2.3 , -236.6 , 2.3 , -1.58 , 0.10 , -1.67 , 0.08 , 1.00 , 0.73 ,
772 , 1645472064964786432 , 30594 , 227.776040 , 67.309323 , uss-3  , 56038.5 , -240.8 , 2.4 , -240.8 , 2.4 , -2.14 , 0.15 , -2.14 , 0.15 , 1.00 , 0.77 ,
773 , 1645469041307806080 , 30280 , 227.818412 , 67.301842 , uss-3  , 56038.5 , -88.7 , 2.3 , -88.7 , 2.3 , -1.22 , 0.10 , -1.22 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
774 , 1645469041307803648 , 30260 , 227.821355 , 67.298605 , uss-3  , 56038.5 , -238.4 , 2.3 , -238.4 , 2.3 , -2.23 , 0.12 , -2.23 , 0.12 , 1.00 , 0.59 ,
1428 , -1 , 29926 , 227.865641 , 67.286880 , uss-3  , 56038.5 , -248.6 , 3.6 , -248.6 , 3.6 , -2.73 , 0.50 , -2.73 , 0.50 , 1.00 , 0.47 ,
775 , 1645468147954584192 , 29180 , 227.985064 , 67.259885 , uss-3  , 56038.5 , -234.9 , 3.8 , -234.0 , 2.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
776 , 1645468079235102848 , 29106 , 228.001696 , 67.253407 , uss-3  , 56038.5 , -12.4 , 2.3 , -12.4 , 2.3 , -1.16 , 0.11 , -1.16 , 0.11 , 0.00 ,  -  , Gaia NM; NA8190
777 , 1645468079235094784 , 29132 , 227.996790 , 67.242271 , uss-3  , 56038.5 , -229.6 , 2.6 , -232.9 , 4.3 , -2.42 , 0.29 , -2.44 , 0.18 ,  -  ,  -  , CMD; RRL Gaia
778 , 1645421148128048000 , 29091 , 228.005361 , 67.236062 , uss-3  , 56038.5 , -243.4 , 2.4 , -243.0 , 1.7 , -1.70 , 0.12 , -1.90 , 0.09 , 1.00 , 0.57 ,
779 , 1645468152249544448 , 29127 , 227.996852 , 67.262399 , uss-3  , 56038.5 , -0.8 , 2.4 , -0.8 , 2.4 , -2.08 , 0.14 , -2.08 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
763 , 1645468079235098752 , 29155 , 227.990079 , 67.248719 , uss-3  , 56038.5 , -247.3 , 3.1 , -242.9 , 4.6 , -2.10 , 0.25 , -2.08 , 0.15 , 1.00 , 0.49 ,
780 , 1645461757043304704 , 22961 , 227.423812 , 67.368925 , uss-3  , 56038.5 , -241.0 , 5.4 , -241.0 , 5.4 , -2.30 , 0.47 , -2.30 , 0.47 , 1.00 ,  -  ,
151 , 1645461379086174592 , 23059 , 227.413145 , 67.356030 , uss-3  , 56038.5 , -260.1 , 2.2 , -256.0 , 5.9 , -2.25 , 0.10 , -2.15 , 0.07 ,  -  ,  -  ,
781 , 1645461894482264832 , 22546 , 227.468720 , 67.379574 , uss-3  , 56038.5 , -236.2 , 2.8 , -236.2 , 2.8 , -2.33 , 0.14 , -2.33 , 0.14 , 1.00 , 0.49 ,
782 , 1645461550884868224 , 22770 , 227.445822 , 67.359659 , uss-3  , 56038.5 , -245.5 , 3.3 , -245.5 , 3.3 , -2.08 , 0.17 , -2.08 , 0.17 , 1.00 , 0.82 ,
23 , 1645461550884862464 , 22862 , 227.435622 , 67.348776 , uss-3  , 56038.5 , -276.3 , 2.3 , -271.7 , 6.6 , -2.55 , 0.12 , -2.52 , 0.08 ,  -  ,  -  ,
783 , 1645461550884861312 , 22843 , 227.437890 , 67.346393 , uss-3  , 56038.5 , -254.6 , 2.3 , -254.6 , 2.3 , -2.97 , 0.17 , -2.97 , 0.17 , 1.00 , 0.06 ,
24 , 1645461589540107392 , 22441 , 227.479821 , 67.360393 , uss-3  , 56038.5 , -246.1 , 2.2 , -242.8 , 4.8 , -1.98 , 0.11 , -2.09 , 0.08 , 1.00 , 0.83 ,
784 , 1645461104208247168 , 22900 , 227.432994 , 67.324544 , uss-3  , 56038.5 , -249.5 , 2.2 , -249.5 , 2.2 , -1.87 , 0.10 , -1.87 , 0.10 , 1.00 , 0.88 ,
22 , 1645461619604349824 , 21988 , 227.519723 , 67.363143 , uss-3  , 56038.5 , -247.7 , 2.3 , -246.7 , 1.6 , -1.74 , 0.10 , -1.84 , 0.07 , 1.00 , 0.90 ,
785 , 1645461108503763840 , -1 , 227.440829 , 67.321248 , uss-3  , 56038.5 , -33.0 , 2.2 , -33.0 , 2.2 , -1.27 , 0.10 , -1.27 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
31 , 1645449765494604032 , 21992 , 227.519936 , 67.347667 , uss-3  , 56038.5 , -258.5 , 2.3 , -256.6 , 1.9 , -2.22 , 0.11 , -2.38 , 0.07 , 1.00 , 0.30 ,
786 , 1645449318817974400 , 34955 , 227.446732 , 67.307135 , uss-3  , 56038.5 , -241.3 , 2.6 , -241.3 , 2.6 , -1.68 , 0.11 , -1.68 , 0.11 , 1.00 , 0.91 ,
787 , 1645449731134854528 , 22195 , 227.503969 , 67.330929 , uss-3  , 56038.5 , -245.0 , 2.4 , -245.0 , 2.4 , -2.30 , 0.14 , -2.30 , 0.14 , 1.00 , 0.83 ,
788 , 1645449804149847808 , 21620 , 227.551363 , 67.347762 , uss-3  , 56038.5 , -248.5 , 2.4 , -248.5 , 2.4 , -2.05 , 0.12 , -2.05 , 0.12 , 1.00 , 0.88 ,
789 , 1645449799859203840 , 21569 , 227.555508 , 67.347424 , uss-3  , 56038.5 , -244.2 , 2.5 , -244.2 , 2.5 , -1.69 , 0.12 , -1.69 , 0.12 , 1.00 , 0.92 ,
19 , 1645449250098494848 , 34637 , 227.467787 , 67.300818 , uss-3  , 56038.5 , -220.5 , 2.3 , -217.1 , 4.8 , -2.77 , 0.13 , -2.81 , 0.09 , 1.00 , 0.00 ,
33 , 1645449701070628864 , 21844 , 227.533997 , 67.323698 , uss-3  , 56038.5 , -238.1 , 2.3 , -237.5 , 1.4 , -2.32 , 0.12 , -2.27 , 0.07 , 1.00 , 0.73 ,
790 , 1645449696775111808 , 21739 , 227.542138 , 67.324090 , uss-3  , 56038.5 , -232.4 , 2.3 , -232.4 , 2.3 , -2.26 , 0.11 , -2.26 , 0.11 , 1.00 , 0.44 ,
791 , 1645449456256933376 , 33425 , 227.541881 , 67.310673 , uss-3  , 56038.5 , -235.7 , 2.9 , -235.7 , 2.9 , -2.15 , 0.28 , -2.15 , 0.28 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
27 , 1645449593695905792 , 21171 , 227.589887 , 67.333801 , uss-3  , 56038.5 , -240.2 , 2.2 , -248.2 , 11.5 , -2.02 , 0.11 , -2.07 , 0.08 ,  -  ,  -  ,
792 , 1645449490616675968 , 33201 , 227.554768 , 67.315495 , uss-3  , 56038.5 , -252.6 , 2.3 , -252.6 , 2.3 , -2.26 , 0.12 , -2.26 , 0.12 , 1.00 , 0.71 ,
539 , 1645449593695899264 , 21294 , 227.580530 , 67.323608 , uss-3  , 56038.5 , -279.3 , 2.4 , -288.5 , 13.4 , -3.29 , 0.30 , -1.93 , 0.13 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
793 , 1645449421897196032 , 33047 , 227.566273 , 67.310729 , uss-3  , 56038.5 , -257.1 , 2.4 , -257.1 , 2.4 , -2.35 , 0.19 , -2.35 , 0.19 , 1.00 , 0.39 ,
49 , 1645449872869414144 , 22028 , 227.517312 , 67.351107 , uss-3  , 56038.5 , -244.1 , 2.8 , -238.7 , 5.3 , -2.13 , 0.15 , -1.98 , 0.10 , 1.00 , 0.85 ,
794 , 1645461172927737984 , 23081 , 227.411834 , 67.345979 , uss-3  , 56038.5 , -224.1 , 4.7 , -224.1 , 4.7 , -2.13 , 0.28 , -2.13 , 0.28 , 1.00 , 0.13 ,
795 , 1645461172927736576 , 22838 , 227.438213 , 67.342294 , uss-3  , 56038.5 , -231.2 , 3.0 , -231.2 , 3.0 , -2.78 , 0.38 , -2.78 , 0.38 , 1.00 , 0.19 ,
796 , 1645461550885358720 , 22765 , 227.447709 , 67.343525 , uss-3  , 56038.5 , -237.3 , 3.5 , -237.3 , 3.5 , -2.29 , 0.28 , -2.29 , 0.28 , 1.00 , 0.68 ,
1145 , -1 , 21489 , 227.561696 , 67.357785 , uss-3  , 56038.5 , -249.7 , 5.8 , -248.0 , 4.4 , -1.80 , 0.22 , -1.57 , 0.16 , 1.00 , 0.89 ,
57 , 1645449666710982656 , 34118 , 227.498207 , 67.318199 , uss-3  , 56038.5 , -236.1 , 3.1 , -230.6 , 8.2 , -1.42 , 0.15 , -1.50 , 0.12 , 1.00 , 0.80 ,
1429 , -1 , 21865 , 227.531579 , 67.327457 , uss-3  , 56038.5 , -249.8 , 3.2 , -249.8 , 3.2 , -1.73 , 0.21 , -1.73 , 0.21 , 1.00 , 0.89 ,
1362 , -1 , 20798 , 227.621488 , 67.336370 , uss-3  , 56038.5 , -262.3 , 3.9 , -259.6 , 4.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1430 , -1 , 32817 , 227.583620 , 67.306838 , uss-3  , 56038.5 , -249.4 , 3.2 , -249.4 , 3.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
797 , 1645449009580314112 , 33585 , 227.533882 , 67.282100 , uss-3  , 56038.5 , -251.7 , 2.4 , -251.7 , 2.4 , -2.32 , 0.16 , -2.32 , 0.16 , 1.00 , 0.69 ,
64 , 1645448665982944256 , 32582 , 227.597145 , 67.297677 , uss-3  , 56038.5 , -236.6 , 2.9 , -237.1 , 2.1 , -2.04 , 0.28 , -2.04 , 0.28 , 1.00 ,  -  ,
798 , 1645448769062170496 , -1 , 227.631086 , 67.311973 , uss-3  , 56038.5 , -31.0 , 2.2 , -31.0 , 2.2 , -0.64 , 0.10 , -0.64 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
799 , 1645448769062164224 , 32046 , 227.638622 , 67.304678 , uss-3  , 56038.5 , -234.3 , 3.0 , -234.3 , 3.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
800 , 1645472202403740160 , 31317 , 227.699422 , 67.312837 , uss-3  , 56038.5 , -229.3 , 3.0 , -229.3 , 3.0 , -2.20 , 0.29 , -2.20 , 0.29 , 1.00 ,  -  ,
547 , 1645471996245312000 , 31120 , 227.717662 , 67.315937 , uss-3  , 56038.5 , -236.1 , 2.6 , -241.3 , 9.4 , -2.08 , 0.13 , -2.03 , 0.08 ,  -  ,  -  ,
693 , 1645448494184247296 , 31688 , 227.669483 , 67.287364 , uss-3  , 56038.5 , -257.7 , 2.2 , -258.3 , 1.6 , -1.93 , 0.11 , -1.92 , 0.08 , 1.00 , 0.31 ,
801 , 1645448494184240384 , 31643 , 227.673845 , 67.278272 , uss-3  , 56038.5 , -230.5 , 3.0 , -230.5 , 3.0 , -2.27 , 0.36 , -2.27 , 0.36 ,  -  ,  -  , RRL Gaia; RRL PS1
802 , 1645468972588317184 , 30777 , 227.755786 , 67.286820 , uss-3  , 56038.5 , -234.0 , 3.2 , -234.0 , 3.2 , -1.79 , 0.24 , -1.79 , 0.24 , 1.00 ,  -  ,
803 , 1645468972588316416 , 30751 , 227.758796 , 67.285695 , uss-3  , 56038.5 , -262.7 , 2.8 , -262.7 , 2.8 , -1.37 , 0.14 , -1.37 , 0.14 , 0.97 , 0.06 ,
703 , 1645445406103329792 , 30976 , 227.734727 , 67.253189 , uss-3  , 56038.5 , -44.6 , 2.2 , -46.3 , 2.5 , -0.95 , 0.10 , -1.05 , 0.07 , 0.00 ,  -  , Gaia NM; NA8190
804 , 1645468942524116992 , 30419 , 227.800280 , 67.276888 , uss-3  , 56038.5 , -228.2 , 2.3 , -228.2 , 2.3 , -2.59 , 0.12 , -2.59 , 0.12 , 1.00 , 0.01 ,
805 , 1645468663350652160 , 30179 , 227.831610 , 67.257672 , uss-3  , 56038.5 , -241.8 , 2.8 , -241.8 , 2.8 , -1.92 , 0.25 , -1.92 , 0.25 , 1.00 ,  -  ,
736 , 1645468663350655232 , 30024 , 227.853159 , 67.260766 , uss-3  , 56038.5 , -233.7 , 2.2 , -237.0 , 5.0 , -1.96 , 0.11 , -2.03 , 0.09 , 1.00 , 0.54 ,
743 , 1645467911731964032 , -1 , 227.868311 , 67.245095 , uss-3  , 56038.5 , -238.9 , 2.2 , -241.5 , 3.6 , -2.22 , 0.10 , -2.17 , 0.07 , 1.00 , 0.52 ,
806 , 1645467808652746496 , -1 , 227.856456 , 67.230388 , uss-3  , 56038.5 , -242.1 , 2.2 , -242.1 , 2.2 , -2.33 , 0.10 , -2.33 , 0.10 , 1.00 , 0.39 ,
740 , 1645467976155886848 , 29564 , 227.921155 , 67.256170 , uss-3  , 56038.5 , -225.9 , 2.3 , -231.0 , 4.6 , -2.15 , 0.12 , -2.18 , 0.07 , 1.00 , 0.19 ,
807 , 1645467838716919168 , 29791 , 227.886262 , 67.237335 , uss-3  , 56038.5 , -214.4 , 2.4 , -214.4 , 2.4 , -1.31 , 0.11 , -1.31 , 0.11 , 0.00 ,  -  , Gaia NM
1431 , -1 , 29867 , 227.873990 , 67.236768 , uss-3  , 56038.5 , -241.9 , 3.0 , -244.3 , 4.8 , -1.80 , 0.26 , -1.80 , 0.26 , 1.00 , 0.57 ,
1148 , -1 , 33073 , 227.565503 , 67.289110 , uss-3  , 56038.5 , -244.3 , 3.9 , -245.6 , 2.5 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.88 ,
536 , 1645448635918830080 , -1 , 227.577312 , 67.291946 , uss-3  , 56038.5 , -240.4 , 3.1 , -239.2 , 2.3 , -2.15 , 0.23 , -2.01 , 0.17 ,  -  ,  -  , CMD
1432 , -1 , 32070 , 227.636306 , 67.309369 , uss-3  , 56038.5 , -223.2 , 4.2 , -223.2 , 4.2 , -1.70 , 0.26 , -1.70 , 0.26 , 0.99 , 0.13 ,
1433 , -1 , 32148 , 227.630069 , 67.291417 , uss-3  , 56038.5 , -257.0 , 4.1 , -257.0 , 4.1 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
712 , 1645448597263983488 , 32313 , 227.619354 , 67.279490 , uss-3  , 56038.5 , -236.0 , 2.9 , -236.1 , 2.3 , -2.16 , 0.21 , -2.11 , 0.17 , 1.00 , 0.65 ,
808 , 1645448597263452416 , 32235 , 227.624897 , 67.276630 , uss-3  , 56038.5 , -247.9 , 2.8 , -247.9 , 2.8 , -1.17 , 0.13 , -1.17 , 0.13 , 0.99 , 0.75 ,
1434 , -1 , 31830 , 227.656669 , 67.288095 , uss-3  , 56038.5 , -239.2 , 3.1 , -239.2 , 3.1 , -1.93 , 0.22 , -1.93 , 0.22 , 1.00 , 0.80 ,
1417 , -1 , 31116 , 227.718498 , 67.301410 , uss-3  , 56038.5 , -263.0 , 3.5 , -264.6 , 3.1 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.03 ,
1435 , -1 , 31564 , 227.680316 , 67.278803 , uss-3  , 56038.5 , -239.0 , 3.7 , -239.0 , 3.7 , -1.99 , 0.24 , -1.99 , 0.24 , 1.00 , 0.75 ,
809 , 1645445504886998656 , 31021 , 227.727222 , 67.270980 , uss-3  , 56038.5 , -241.1 , 2.6 , -241.1 , 2.6 , -2.33 , 0.25 , -2.33 , 0.25 , 1.00 , 0.62 ,
1436 , -1 , 30210 , 227.827010 , 67.280982 , uss-3  , 56038.5 , -248.9 , 3.9 , -248.9 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1437 , -1 , 30356 , 227.807931 , 67.252415 , uss-3  , 56038.5 , -247.9 , 4.0 , -247.9 , 4.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
810 , 1645444371015600384 , 30513 , 227.788751 , 67.220955 , uss-3  , 56038.5 , -172.2 , 3.2 , -172.2 , 3.2 , -1.41 , 0.16 , -1.41 , 0.16 , 0.00 ,  -  ,
745 , 1645467598198727040 , 29836 , 227.880554 , 67.204106 , uss-3  , 56038.5 , -219.4 , 2.3 , -219.4 , 2.3 , -2.30 , 0.12 , -2.30 , 0.12 , 1.00 , 0.00 ,
721 , 1645420765875347584 , 29112 , 228.001652 , 67.221602 , uss-3  , 56038.5 , -247.1 , 2.4 , -245.4 , 1.5 , -2.38 , 0.16 , -2.26 , 0.09 , 1.00 , 0.38 ,
746 , 1645444130497422080 , 30014 , 227.856572 , 67.206008 , uss-3  , 56038.5 , -231.7 , 2.9 , -235.9 , 7.6 , -2.22 , 0.33 , -2.22 , 0.33 , 1.00 , 0.28 ,
1438 , -1 , 29774 , 227.888607 , 67.214599 , uss-3  , 56038.5 , -236.7 , 3.4 , -236.7 , 3.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1420 , -1 , 29216 , 227.979630 , 67.227461 , uss-3  , 56038.5 , -241.4 , 5.0 , -252.3 , 12.9 , -1.61 , 0.26 , -1.60 , 0.20 ,  -  ,  -  ,
811 , 1645458321070101760 , 61336 , 226.874214 , 67.319896 , uss-4  , 56038.6 , -17.6 , 2.2 , -17.6 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
812 , 1645457496435679104 , 60715 , 226.908794 , 67.293640 , uss-4  , 56038.6 , -243.0 , 3.3 , -243.0 , 3.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
813 , 1645456568722686848 , 61687 , 226.845340 , 67.221632 , uss-4  , 56038.6 , -257.4 , 3.1 , -257.4 , 3.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
814 , 1645456641737747456 , 62073 , 226.817395 , 67.226364 , uss-4  , 56038.6 , -244.7 , 3.2 , -244.7 , 3.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
815 , 1645458492868794112 , 51563 , 226.818054 , 67.328393 , uss-4  , 56038.6 , -232.1 , 4.5 , -232.1 , 4.5 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
816 , 1645457157133831168 , 60836 , 226.900848 , 67.254767 , uss-4  , 56038.6 , -251.5 , 9.6 , -251.5 , 9.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
817 , 1645450865006030592 , 61271 , 226.866889 , 67.111157 , uss-4  , 56038.6 , -241.7 , 4.7 , -244.0 , 3.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
818 , 1645458634602720128 , 51455 , 226.854566 , 67.353994 , uss-4  , 56038.6 , -253.0 , 4.9 , -254.8 , 3.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
819 , 1645457878688425984 , 62872 , 226.763032 , 67.296215 , uss-4  , 56038.6 , -92.8 , 2.2 , -92.8 , 2.2 , -1.24 , 0.10 , -1.24 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
820 , 1645457496435673472 , 60586 , 226.915419 , 67.285428 , uss-4  , 56038.6 , -233.4 , 2.3 , -233.4 , 2.3 , -2.18 , 0.12 , -2.18 , 0.12 , 1.00 , 0.16 ,
821 , 1645457805674023936 , 62480 , 226.790833 , 67.287648 , uss-4  , 56038.6 , -262.0 , 2.6 , -262.0 , 2.6 , -2.19 , 0.17 , -2.19 , 0.17 , 1.00 , 0.01 ,
822 , 1645457805673311488 , 62300 , 226.804232 , 67.279052 , uss-4  , 56038.6 , -248.4 , 3.4 , -248.4 , 3.4 , -2.86 , 0.48 , -2.86 , 0.48 , 1.00 , 0.23 ,
823 , 1645458080551932800 , 63000 , 226.754785 , 67.317118 , uss-4  , 56038.6 , -244.0 , 3.9 , -244.0 , 3.9 , -1.96 , 0.29 , -1.96 , 0.29 , 1.00 , 0.36 ,
1439 , -1 , 51514 , 226.833998 , 67.321712 , uss-4  , 56038.6 , -242.4 , 5.1 , -242.4 , 5.1 , -1.86 , 0.28 , -1.86 , 0.28 , 1.00 , 0.39 ,
824 , 1645458359724817664 , 51319 , 226.887212 , 67.331677 , uss-4  , 56038.6 , -270.0 , 3.5 , -270.0 , 3.5 , -2.10 , 0.25 , -2.10 , 0.25 , 0.99 , 0.00 ,
825 , 1645451964517683328 , 62854 , 226.757709 , 67.150279 , uss-4  , 56038.6 , -247.6 , 2.4 , -247.6 , 2.4 , -1.94 , 0.13 , -1.94 , 0.13 , 1.00 , 0.83 ,
826 , 1645454129181277184 , 60146 , 226.936579 , 67.233988 , uss-4  , 56038.6 , -238.6 , 2.2 , -238.6 , 2.2 , -2.41 , 0.11 , -2.41 , 0.11 , 1.00 , 0.40 ,
827 , 1645453549361290240 , 61225 , 226.873924 , 67.186819 , uss-4  , 56038.6 , -225.1 , 2.7 , -225.1 , 2.7 , -2.46 , 0.19 , -2.46 , 0.19 , 1.00 , 0.02 ,
828 , 1645453721160131456 , 60976 , 226.890837 , 67.219569 , uss-4  , 56038.6 , -244.7 , 2.5 , -244.7 , 2.5 , -1.93 , 0.13 , -1.93 , 0.13 , 1.00 , 0.78 ,
829 , 1645451930157939072 , 62878 , 226.755312 , 67.140242 , uss-4  , 56038.6 , -226.8 , 6.5 , -226.8 , 6.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1440 , -1 , 62134 , 226.811090 , 67.184896 , uss-4  , 56038.6 , -90.7 , 9.8 , -90.7 , 9.8 , -1.64 , 0.25 , -1.64 , 0.25 , 0.00 ,  -  ,
1441 , -1 , 60926 , 226.892227 , 67.189121 , uss-4  , 56038.6 , -242.0 , 3.9 , -242.0 , 3.9 , -2.65 , 0.38 , -2.65 , 0.38 , 1.00 , 0.60 ,
1442 , -1 , 61951 , 226.826485 , 67.194640 , uss-4  , 56038.6 , -248.2 , 4.0 , -248.2 , 4.0 , -2.51 , 0.39 , -2.51 , 0.39 , 1.00 , 0.55 ,
830 , 1645453613785170688 , 61243 , 226.873403 , 67.203716 , uss-4  , 56038.6 , -245.2 , 3.5 , -245.2 , 3.5 , -2.16 , 0.20 , -2.16 , 0.20 , 1.00 , 0.71 ,
831 , 1645453751224429184 , 60518 , 226.917305 , 67.231084 , uss-4  , 56038.6 , -245.1 , 3.1 , -245.1 , 3.1 , -1.86 , 0.17 , -1.86 , 0.17 , 1.00 , 0.76 ,
832 , 1645456950974797824 , 62057 , 226.819522 , 67.251326 , uss-4  , 56038.6 , -256.3 , 4.3 , -256.3 , 4.3 , -2.05 , 0.25 , -2.05 , 0.25 , 1.00 , 0.27 ,
1443 , -1 , 60022 , 226.944781 , 67.260585 , uss-4  , 56038.6 , -245.0 , 4.1 , -245.0 , 4.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1444 , -1 , 60978 , 226.893440 , 67.268121 , uss-4  , 56038.6 , -251.7 , 4.0 , -251.7 , 4.0 , -2.58 , 0.36 , -2.58 , 0.36 , 1.00 , 0.27 ,
1445 , -1 , 62159 , 226.812085 , 67.235904 , uss-4  , 56038.6 , -253.8 , 8.5 , -253.8 , 8.5 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
107 , 1645454163541026432 , 59911 , 226.949980 , 67.246679 , uss-4  , 56038.6 , -250.3 , 2.3 , -248.9 , 2.1 , -2.14 , 0.12 , -2.21 , 0.09 , 1.00 , 0.60 ,
833 , 1645457118478537856 , 60138 , 226.939098 , 67.262126 , uss-4  , 56038.6 , -260.9 , 2.3 , -260.9 , 2.3 , -2.16 , 0.11 , -2.16 , 0.11 , 1.00 , 0.05 ,
834 , 1645457118478534784 , 60546 , 226.917228 , 67.258602 , uss-4  , 56038.6 , -233.9 , 2.2 , -233.9 , 2.2 , -2.25 , 0.11 , -2.25 , 0.11 , 1.00 , 0.21 ,
835 , 1645457358996710656 , 61513 , 226.860087 , 67.273735 , uss-4  , 56038.6 , -241.9 , 2.2 , -241.9 , 2.2 , -2.29 , 0.10 , -2.29 , 0.10 , 1.00 , 0.41 ,
836 , 1645453618080769152 , 61627 , 226.848452 , 67.205702 , uss-4  , 56038.6 , -250.8 , 2.3 , -250.8 , 2.3 , -1.96 , 0.11 , -1.96 , 0.11 , 1.00 , 0.68 ,
837 , 1645453618080768000 , 61689 , 226.844078 , 67.200239 , uss-4  , 56038.6 , -258.9 , 2.2 , -258.9 , 2.2 , -2.29 , 0.10 , -2.29 , 0.10 , 1.00 , 0.11 ,
838 , 1645458217990885632 , 61824 , 226.839629 , 67.301318 , uss-4  , 56038.6 , -144.6 , 2.5 , -144.6 , 2.5 , -1.75 , 0.12 , -1.75 , 0.12 , 0.00 ,  -  ,
839 , 1645456568722678784 , 62001 , 226.822363 , 67.214440 , uss-4  , 56038.6 , -246.0 , 2.2 , -246.0 , 2.2 , -2.37 , 0.10 , -2.37 , 0.10 , 1.00 , 0.51 ,
840 , 1645458492868794624 , 51636 , 226.801521 , 67.339637 , uss-4  , 56038.6 , -230.4 , 2.2 , -230.4 , 2.2 , -2.14 , 0.11 , -2.14 , 0.11 , 1.00 , 0.03 ,
841 , 1645457088414353664 , 60774 , 226.903246 , 67.249337 , uss-4  , 56038.6 , -247.4 , 2.4 , -247.4 , 2.4 , -1.82 , 0.11 , -1.82 , 0.11 , 1.00 , 0.71 ,
842 , 1645453721159985792 , 61240 , 226.874006 , 67.212317 , uss-4  , 56038.6 , -242.2 , 2.4 , -242.2 , 2.4 , -2.74 , 0.22 , -2.74 , 0.22 , 1.00 , 0.32 ,
843 , 1645451006740042368 , 60742 , 226.898762 , 67.137786 , uss-4  , 56038.6 , -251.9 , 3.9 , -251.9 , 3.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
844 , 1645453515001550848 , 61287 , 226.869854 , 67.181307 , uss-4  , 56038.6 , -266.9 , 2.2 , -266.9 , 2.2 , -2.54 , 0.11 , -2.54 , 0.11 , 1.00 , 0.00 ,
84 , 1645454064757373056 , 59850 , 226.951988 , 67.217853 , uss-4  , 56038.6 , -251.7 , 2.2 , -249.9 , 2.6 , -2.01 , 0.10 , -2.12 , 0.07 , 1.00 , 0.72 ,
845 , 1645452003173057920 , 62043 , 226.815520 , 67.148616 , uss-4  , 56038.6 , -248.9 , 2.4 , -248.9 , 2.4 , -2.14 , 0.13 , -2.14 , 0.13 , 1.00 , 0.79 ,
846 , 1645453476346226048 , 59918 , 226.947376 , 67.210018 , uss-4  , 56038.6 , -240.3 , 2.5 , -240.3 , 2.5 , -2.12 , 0.15 , -2.12 , 0.15 , 1.00 , 0.75 ,
847 , 1645451689639761408 , 62304 , 226.796006 , 67.127770 , uss-4  , 56038.6 , -244.7 , 2.3 , -246.3 , 2.3 , -1.54 , 0.11 , -1.53 , 0.08 , 1.00 , 0.89 ,
848 , 1645451831373765888 , 61234 , 226.871384 , 67.152357 , uss-4  , 56038.6 , -242.7 , 3.1 , -242.7 , 3.1 , -2.22 , 0.21 , -2.22 , 0.21 , 1.00 , 0.81 ,
849 , 1645451797014626816 , 61754 , 226.835507 , 67.134060 , uss-4  , 56038.6 , -239.8 , 2.5 , -239.8 , 2.5 , -2.31 , 0.15 , -2.31 , 0.15 , 1.00 , 0.75 ,
850 , 1645453235828010752 , 61069 , 226.881799 , 67.155703 , uss-4  , 56038.6 , -246.4 , 2.6 , -246.4 , 2.6 , -1.92 , 0.14 , -1.92 , 0.14 , 1.00 , 0.88 ,
851 , 1645451689639760768 , 61980 , 226.820077 , 67.126160 , uss-4  , 56038.6 , -232.1 , 4.0 , -231.6 , 2.9 , -1.97 , 0.34 , -1.97 , 0.34 , 1.00 ,  -  ,
852 , 1645453235828015872 , 60819 , 226.896625 , 67.161202 , uss-4  , 56038.6 , -247.3 , 2.5 , -247.3 , 2.5 , -2.02 , 0.13 , -2.02 , 0.13 , 1.00 , 0.86 ,
853 , 1645451586560540160 , 62115 , 226.808911 , 67.118687 , uss-4  , 56038.6 , -242.9 , 2.4 , -244.3 , 2.0 , -1.80 , 0.11 , -1.68 , 0.08 , 1.00 , 0.91 ,
854 , 1645451762654890624 , 61236 , 226.870846 , 67.146545 , uss-4  , 56038.6 , -244.8 , 2.5 , -244.8 , 2.5 , -1.48 , 0.12 , -1.48 , 0.12 , 1.00 , 0.89 ,
1537 , -1 , -1 , 226.937967 , 67.175120 , uss-4  , 56038.6 , -95.4 , 2.5 , -95.4 , 2.5 , -2.58 , 0.16 , -2.58 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
1446 , -1 , 60197 , 226.930691 , 67.173100 , uss-4  , 56038.6 , -290.3 , 11.1 , -290.3 , 11.1 , -1.82 , 0.30 , -1.82 , 0.30 , 0.95 , 0.18 ,
855 , 1645450972380906112 , 60947 , 226.886916 , 67.124022 , uss-4  , 56038.6 , -247.3 , 2.3 , -247.3 , 2.3 , -1.81 , 0.11 , -1.81 , 0.11 , 1.00 , 0.91 ,
856 , 1645451002444992768 , 60740 , 226.897846 , 67.122325 , uss-4  , 56038.6 , -245.1 , 3.0 , -245.1 , 3.0 , -1.87 , 0.20 , -1.87 , 0.20 , 1.00 , 0.91 ,
857 , 1645452411194278272 , 59874 , 226.945665 , 67.136125 , uss-4  , 56038.6 , -242.8 , 2.6 , -242.8 , 2.6 , -2.43 , 0.18 , -2.43 , 0.18 , 1.00 , 0.77 ,
858 , 1645452411194275200 , 59824 , 226.948022 , 67.131245 , uss-4  , 56038.6 , -223.9 , 2.8 , -223.9 , 2.8 , -2.42 , 0.28 , -2.42 , 0.28 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
859 , 1645453545066197120 , 61239 , 226.872573 , 67.183441 , uss-4  , 56038.6 , -249.4 , 3.1 , -249.4 , 3.1 , -1.64 , 0.18 , -1.64 , 0.18 , 1.00 , 0.81 ,
860 , 1645453235828013440 , 60873 , 226.893342 , 67.158947 , uss-4  , 56038.6 , -242.3 , 3.5 , -242.3 , 3.5 , -2.20 , 0.21 , -2.20 , 0.21 , 1.00 , 0.81 ,
1447 , -1 , 61876 , 226.827030 , 67.120558 , uss-4  , 56038.6 , -227.9 , 5.1 , -235.1 , 13.5 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.81 ,
861 , 1645450865006589568 , 61453 , 226.855640 , 67.112879 , uss-4  , 56038.6 , -248.7 , 3.8 , -249.9 , 2.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1448 , -1 , 59844 , 226.947825 , 67.144972 , uss-4  , 56038.6 , -247.7 , 4.1 , -247.7 , 4.1 , -1.95 , 0.22 , -1.95 , 0.22 , 1.00 , 0.88 ,
862 , 1645450731862843392 , 59805 , 226.948296 , 67.116638 , uss-4  , 56038.6 , -236.7 , 3.2 , -236.7 , 3.2 , -1.81 , 0.15 , -1.81 , 0.15 , 1.00 , 0.84 ,
863 , 1645464544477671680 , 51269 , 226.900537 , 67.374976 , uss-4  , 56038.6 , -63.9 , 2.7 , -66.2 , 3.9 , -1.94 , 0.19 , -2.01 , 0.13 , 0.00 ,  -  ,
864 , 1645458630307748864 , 51462 , 226.853234 , 67.347684 , uss-4  , 56038.6 , -238.1 , 3.3 , -237.0 , 2.4 , -2.20 , 0.36 , -2.20 , 0.36 , 1.00 ,  -  ,
865 , 1645458428444241280 , 51350 , 226.881294 , 67.341355 , uss-4  , 56038.6 , -237.7 , 2.4 , -237.7 , 2.4 , -2.97 , 0.21 , -2.97 , 0.21 , 1.00 , 0.03 ,
866 , 1645464265304841856 , 51107 , 226.935849 , 67.356204 , uss-4  , 56038.6 , -252.0 , 2.6 , -252.3 , 2.0 , -3.21 , 0.32 , -3.21 , 0.32 , 1.00 ,  -  ,
867 , 1645463410606222976 , 59948 , 226.951713 , 67.314800 , uss-4  , 56038.6 , -278.9 , 2.8 , -278.9 , 2.8 , -2.28 , 0.18 , -2.28 , 0.18 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
868 , 1645464230945102208 , 51253 , 226.903102 , 67.337380 , uss-4  , 56038.6 , -251.9 , 2.4 , -251.4 , 1.8 , -1.84 , 0.12 , -1.84 , 0.09 , 1.00 , 0.35 ,
1449 , -1 , 51282 , 226.896720 , 67.352142 , uss-4  , 56038.6 , -108.9 , 3.3 , -108.9 , 3.3 , -1.17 , 0.19 , -1.17 , 0.19 ,  -  ,  -  , CMD; Gaia NM; NA8190
869 , 1693496091461556992 , 52590 , 226.504262 , 67.338931 , uss-5  , 56038.5 , -16.1 , 2.2 , -16.1 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
870 , 1645455645305429760 , 64856 , 226.561809 , 67.190754 , uss-5  , 56038.5 , -14.4 , 2.4 , -15.1 , 1.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
871 , 1693498767225782528 , 53013 , 226.353777 , 67.336137 , uss-5  , 56038.5 , -244.7 , 7.8 , -244.7 , 7.8 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
872 , 1645455434851256064 , 65035 , 226.532077 , 67.155617 , uss-5  , 56038.5 , -239.2 , 2.4 , -241.1 , 2.8 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.14 ,
873 , 1693497564634943616 , 52551 , 226.514698 , 67.353397 , uss-5  , 56038.5 , -256.9 , 2.8 , -256.9 , 2.8 , -3.26 , 0.37 , -3.26 , 0.37 , 1.00 , 0.01 ,
874 , 1693496297619988352 , 52628 , 226.486258 , 67.357398 , uss-5  , 56038.5 , -35.6 , 2.5 , -35.6 , 2.5 , -2.36 , 0.15 , -2.36 , 0.15 , 0.00 ,  -  ,
875 , 1693495954021860224 , 52698 , 226.459898 , 67.322519 , uss-5  , 56038.5 , -253.3 , 3.2 , -253.3 , 3.2 , -2.29 , 0.20 , -2.29 , 0.20 , 1.00 , 0.09 ,
1450 , -1 , 52884 , 226.402529 , 67.343904 , uss-5  , 56038.5 , -235.7 , 4.7 , -235.7 , 4.7 , -2.05 , 0.30 , -2.05 , 0.30 , 0.99 , 0.13 ,
876 , 1645455885823598720 , 64874 , 226.559172 , 67.212616 , uss-5  , 56038.5 , 6.4 , 2.2 , 6.4 , 2.2 , -0.68 , 0.10 , -0.68 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
877 , 1645455851463910784 , 64902 , 226.553913 , 67.201129 , uss-5  , 56038.5 , -239.9 , 11.3 , -239.9 , 11.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
878 , 1645455434855884928 , 64983 , 226.541317 , 67.162771 , uss-5  , 56038.5 , -338.3 , 2.5 , -338.3 , 2.5 , -1.52 , 0.12 , -1.52 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
879 , 1693495060668661248 , 65021 , 226.537749 , 67.277671 , uss-5  , 56038.5 , -247.9 , 3.7 , -247.9 , 3.7 , -2.05 , 0.23 , -2.05 , 0.23 , 1.00 , 0.32 ,
880 , 1645455782744433920 , 65286 , 226.488021 , 67.190009 , uss-5  , 56038.5 , -237.6 , 2.9 , -237.6 , 2.9 , -2.57 , 0.27 , -2.57 , 0.27 , 1.00 , 0.19 ,
881 , 1693494339114558208 , 65305 , 226.486128 , 67.225012 , uss-5  , 56038.5 , -245.6 , 3.7 , -245.6 , 3.7 , -2.72 , 0.37 , -2.72 , 0.37 , 1.00 , 0.21 ,
882 , 1693494648351800704 , 65373 , 226.475322 , 67.269138 , uss-5  , 56038.5 , -69.2 , 2.4 , -69.2 , 2.4 , -2.30 , 0.14 , -2.30 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
883 , 1693495850943555200 , 65457 , 226.460711 , 67.304687 , uss-5  , 56038.5 , -252.6 , 3.1 , -252.6 , 3.1 , -2.78 , 0.41 , -2.78 , 0.41 , 1.00 , 0.07 ,
884 , 1693494201675515392 , 65539 , 226.444318 , 67.196658 , uss-5  , 56038.5 , -244.2 , 2.4 , -244.1 , 1.7 , -1.36 , 0.11 , -1.34 , 0.08 , 0.97 , 0.47 ,
885 , 1693494266100045824 , 65583 , 226.436782 , 67.213911 , uss-5  , 56038.5 , -94.1 , 2.5 , -94.3 , 1.8 , -1.41 , 0.11 , -1.45 , 0.08 ,  -  ,  -  , CMD
1451 , -1 , 65600 , 226.435312 , 67.243883 , uss-5  , 56038.5 , -282.1 , 3.7 , -282.1 , 3.7 , -1.95 , 0.25 , -1.95 , 0.25 , 0.27 ,  -  ,
1452 , -1 , 52794 , 226.428432 , 67.337426 , uss-5  , 56038.5 , -86.9 , 2.4 , -86.9 , 2.4 , -1.22 , 0.11 , -1.22 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1453 , -1 , 65655 , 226.425540 , 67.260813 , uss-5  , 56038.5 , -405.8 , 3.4 , -405.8 , 3.4 , -1.80 , 0.22 , -1.80 , 0.22 , 0.00 ,  -  ,
886 , 1693494472258476288 , 65672 , 226.420566 , 67.224121 , uss-5  , 56038.5 , -264.3 , 3.1 , -263.8 , 2.3 ,  -  ,  -  ,  -  ,  -  , 0.95 , 0.01 ,
1454 , -1 , 65688 , 226.420154 , 67.290857 , uss-5  , 56038.5 , -97.5 , 3.8 , -97.5 , 3.8 , -2.43 , 0.47 , -2.43 , 0.47 ,  -  ,  -  , CMD
887 , 1693495816583647360 , 65893 , 226.377556 , 67.320814 , uss-5  , 56038.5 , -281.4 , 2.3 , -281.4 , 2.3 , -2.03 , 0.13 , -2.03 , 0.13 , 0.01 ,  -  ,
888 , 1645360709348121344 , 65298 , 226.484408 , 67.112812 , uss-5  , 56038.5 , -242.3 , 2.3 , -242.3 , 2.3 , -3.20 , 0.16 , -3.20 , 0.16 , 1.00 , 0.02 ,
889 , 1693494682711538688 , 65570 , 226.439617 , 67.258410 , uss-5  , 56038.5 , -16.9 , 2.8 , -16.9 , 2.8 , -2.09 , 0.19 , -2.09 , 0.19 ,  -  ,  -  , CMD; Gaia NM; NA8190
890 , 1693497843808216064 , 52656 , 226.473603 , 67.375357 , uss-5  , 56038.5 , -254.6 , 2.4 , -254.6 , 2.4 , -2.44 , 0.11 , -2.44 , 0.11 , 1.00 , 0.03 ,
891 , 1645455537931287424 , 65082 , 226.523315 , 67.177276 , uss-5  , 56038.5 , -247.9 , 2.3 , -246.8 , 1.6 , -2.31 , 0.12 , -2.41 , 0.09 , 1.00 , 0.36 ,
892 , 1693495129388880512 , 65251 , 226.497395 , 67.300656 , uss-5  , 56038.5 , -249.6 , 2.2 , -249.6 , 2.2 , -2.48 , 0.10 , -2.48 , 0.10 , 1.00 , 0.10 ,
893 , 1693495095029139968 , 65297 , 226.489478 , 67.277152 , uss-5  , 56038.5 , -248.7 , 2.2 , -248.7 , 2.2 , -2.83 , 0.10 , -2.83 , 0.10 , 1.00 , 0.02 ,
894 , 1645455709729979136 , 65277 , 226.489067 , 67.177719 , uss-5  , 56038.5 , -257.2 , 4.9 , -257.2 , 4.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
895 , 1645361735844888960 , 65616 , 226.428810 , 67.134015 , uss-5  , 56038.5 , -15.3 , 2.2 , -15.3 , 2.2 , -1.00 , 0.10 , -1.00 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
896 , 1645361533981842560 , 65551 , 226.439916 , 67.128417 , uss-5  , 56038.5 , -222.5 , 3.2 , -222.5 , 3.2 , -2.24 , 0.31 , -2.24 , 0.31 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
897 , 1645361632765674624 , 65266 , 226.489538 , 67.142338 , uss-5  , 56038.5 , -263.5 , 2.3 , -263.5 , 2.3 , -2.34 , 0.13 , -2.34 , 0.13 , 1.00 , 0.01 ,
898 , 1645454614513166976 , 64673 , 226.585174 , 67.142050 , uss-5  , 56038.5 , -235.2 , 2.4 , -235.2 , 2.4 , -2.53 , 0.14 , -2.53 , 0.14 , 1.00 , 0.19 ,
899 , 1645454610217518464 , 64846 , 226.561762 , 67.131544 , uss-5  , 56038.5 , -243.4 , 2.2 , -243.4 , 2.2 , -1.77 , 0.10 , -1.77 , 0.10 , 1.00 , 0.80 ,
1455 , -1 , 65564 , 226.439095 , 67.176277 , uss-5  , 56038.5 , -141.7 , 3.1 , -144.0 , 4.5 , -1.39 , 0.16 , -1.33 , 0.12 , 0.00 ,  -  ,
900 , 1645361637061068928 , 65438 , 226.460491 , 67.148075 , uss-5  , 56038.5 , -238.9 , 2.7 , -242.1 , 4.4 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.26 ,
1456 , -1 , 64710 , 226.580327 , 67.124952 , uss-5  , 56038.5 , -25.7 , 2.5 , -25.7 , 2.5 , -1.84 , 0.16 , -1.84 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
901 , 1693498943319836416 , 53366 , 226.205526 , 67.331882 , uss-6  , 56039.5 , -13.6 , 2.2 , -13.6 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
902 , 1693499802312001024 , 53411 , 226.181565 , 67.357203 , uss-6  , 56039.5 , 28.2 , 2.4 , 28.2 , 2.4 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
903 , 1693406034587210368 , 53752 , 226.031235 , 67.325934 , uss-6  , 56039.5 , -59.3 , 2.2 , -59.1 , 1.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
904 , 1693405759709303040 , -1 , 226.089395 , 67.308583 , uss-6  , 56039.5 , -36.1 , 2.2 , -36.1 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
905 , 1693405381751030656 , 67182 , 226.044698 , 67.301840 , uss-6  , 56039.5 , -45.5 , 2.3 , -45.8 , 1.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
906 , 1693399295782605440 , 66938 , 226.113131 , 67.143612 , uss-6  , 56039.5 , -253.5 , 3.8 , -253.5 , 3.8 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
907 , 1693399708102740480 , 66501 , 226.229135 , 67.119300 , uss-6  , 56039.5 , -225.4 , 9.9 , -225.4 , 9.9 ,  -  ,  -  ,  -  ,  -  , 0.98 ,  -  ,
908 , 1693398200566080896 , 66612 , 226.199100 , 67.107471 , uss-6  , 56039.5 , -255.3 , 5.7 , -255.3 , 5.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
909 , 1693498973384213376 , 53333 , 226.215668 , 67.342872 , uss-6  , 56039.5 , -243.0 , 3.0 , -243.0 , 3.0 , -1.00 , 0.13 , -1.00 , 0.13 ,  -  ,  -  , CMD; Gaia NM
1457 , -1 , 53469 , 226.158969 , 67.349466 , uss-6  , 56039.5 , -256.5 , 4.9 , -256.5 , 4.9 , -0.67 , 0.13 , -0.67 , 0.13 ,  -  ,  -  , CMD
1458 , -1 , 53592 , 226.098826 , 67.337560 , uss-6  , 56039.5 , 416.9 , 8.7 , 416.9 , 8.7 , -0.28 , 0.12 , -0.28 , 0.12 , 0.00 ,  -  ,
910 , 1693404965139512960 , 66924 , 226.119258 , 67.295326 , uss-6  , 56039.5 , -83.1 , 2.2 , -83.1 , 2.2 , -1.41 , 0.10 , -1.41 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
911 , 1693405828428781056 , 66784 , 226.152584 , 67.314957 , uss-6  , 56039.5 , -231.9 , 2.2 , -231.9 , 2.2 , -2.38 , 0.10 , -2.38 , 0.10 , 1.00 , 0.02 ,
912 , 1693404106146313216 , 67061 , 226.079744 , 67.215519 , uss-6  , 56039.5 , -65.2 , 22.7 , -65.2 , 22.7 , -3.44 , 0.14 , -3.44 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
913 , 1693404484103161472 , 66897 , 226.125986 , 67.260186 , uss-6  , 56039.5 , -243.2 , 2.5 , -243.2 , 2.5 , -2.29 , 0.18 , -2.29 , 0.18 , 0.98 , 0.22 ,
914 , 1693400777547234432 , 66661 , 226.187904 , 67.170617 , uss-6  , 56039.5 , -235.5 , 2.8 , -235.5 , 2.8 , -2.36 , 0.17 , -2.36 , 0.17 , 1.00 , 0.14 ,
915 , 1693399123983898752 , 66895 , 226.124972 , 67.120103 , uss-6  , 56039.5 , -256.7 , 3.2 , -256.7 , 3.2 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
916 , 1693405343096632064 , 67221 , 226.031869 , 67.289927 , uss-6  , 56039.5 , -251.7 , 3.7 , -251.1 , 2.5 , -1.94 , 0.25 , -1.91 , 0.15 , 0.99 , 0.21 ,
917 , 1693405308737172224 , 67108 , 226.066824 , 67.274723 , uss-6  , 56039.5 , 4.6 , 2.9 , 4.6 , 2.9 , -2.11 , 0.19 , -2.11 , 0.19 ,  -  ,  -  , CMD
1459 , -1 , 66987 , 226.101326 , 67.277350 , uss-6  , 56039.5 , 15.4 , 4.2 , 15.4 , 4.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
918 , 1693404552822927488 , 66994 , 226.099669 , 67.270896 , uss-6  , 56039.5 , -50.9 , 2.3 , -50.9 , 2.3 , -1.84 , 0.13 , -1.84 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
919 , 1693404449743417984 , 67050 , 226.084327 , 67.249241 , uss-6  , 56039.5 , -255.5 , 2.8 , -255.5 , 2.8 , -2.01 , 0.20 , -2.01 , 0.20 , 0.99 , 0.10 ,
1460 , -1 , 66662 , 226.188964 , 67.257044 , uss-6  , 56039.5 , -9.0 , 2.8 , -9.0 , 2.8 , -1.95 , 0.19 , -1.95 , 0.19 ,  -  ,  -  , CMD; Gaia NM; NA8190
920 , 1693404037426534144 , 67028 , 226.090669 , 67.205074 , uss-6  , 56039.5 , -242.4 , 3.5 , -242.4 , 3.5 , -1.72 , 0.22 , -1.72 , 0.22 , 0.99 , 0.41 ,
1461 , -1 , 67008 , 226.095369 , 67.185172 , uss-6  , 56039.5 , -270.4 , 3.8 , -270.4 , 3.8 , -0.73 , 0.13 , -0.73 , 0.13 ,  -  ,  -  , CMD
921 , 1693401563525679232 , 66554 , 226.215977 , 67.229431 , uss-6  , 56039.5 , -248.1 , 3.1 , -248.1 , 3.1 , -2.85 , 0.50 , -2.85 , 0.50 , 1.00 , 0.16 ,
922 , 1693400841971156224 , 66746 , 226.164405 , 67.175502 , uss-6  , 56039.5 , -244.5 , 3.9 , -244.5 , 3.9 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
923 , 1693398372364775168 , 66916 , 226.120148 , 67.109836 , uss-6  , 56039.5 , -3.6 , 3.0 , -3.6 , 3.0 , -1.77 , 0.16 , -1.77 , 0.16 ,  -  ,  -  , CMD; Gaia NM; NA8190
924 , 1693398505509731328 , 66702 , 226.176816 , 67.132173 , uss-6  , 56039.5 , -27.4 , 2.7 , -27.4 , 2.7 , -1.52 , 0.14 , -1.52 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
1462 , -1 , 66518 , 226.226879 , 67.189957 , uss-6  , 56039.5 , 32.8 , 3.8 , 32.8 , 3.8 , -1.56 , 0.28 , -1.56 , 0.28 ,  -  ,  -  , CMD; Gaia NM; NA8190
925 , 1693398368069645824 , 66836 , 226.139327 , 67.103353 , uss-6  , 56039.5 , 64.2 , 4.7 , 64.2 , 4.7 , -1.21 , 0.19 , -1.21 , 0.19 ,  -  ,  -  , CMD
926 , 1693399914258205440 , 66519 , 226.225175 , 67.124389 , uss-6  , 56039.5 , -203.1 , 4.4 , -203.1 , 4.4 , -1.55 , 0.18 , -1.55 , 0.18 , 0.01 ,  -  ,
903 , 1693406034587210368 , 53752 , 226.031235 , 67.325934 , uss-7  , 56040.5 , -58.8 , 2.3 , -59.1 , 1.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
905 , 1693405381751030656 , 67182 , 226.044698 , 67.301840 , uss-7  , 56040.5 , -46.2 , 2.3 , -45.8 , 1.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
927 , 1693405652334286336 , 67289 , 226.004752 , 67.315068 , uss-7  , 56040.5 , -29.7 , 2.2 , -29.7 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
928 , 1693417373300870656 , 67367 , 225.978504 , 67.318872 , uss-7  , 56040.5 , 15.5 , 2.5 , 15.5 , 2.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
929 , 1693403899987602688 , 67551 , 225.916160 , 67.252669 , uss-7  , 56040.5 , -24.0 , 2.2 , -24.0 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
930 , 1693415758393165440 , 67599 , 225.897129 , 67.286469 , uss-7  , 56040.5 , -9.8 , 2.2 , -9.8 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
931 , 1693415719737612416 , 67708 , 225.864766 , 67.281218 , uss-7  , 56040.5 , -15.4 , 2.2 , -15.4 , 2.2 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1463 , -1 , 67137 , 226.058112 , 67.306253 , uss-7  , 56040.5 , -268.8 , 3.9 , -268.8 , 3.9 , -1.98 , 0.17 , -1.98 , 0.17 ,  -  ,  -  , CMD
932 , 1693405652334565248 , 67278 , 226.009274 , 67.319465 , uss-7  , 56040.5 , -97.2 , 2.5 , -97.2 , 2.5 , -2.55 , 0.13 , -2.55 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
933 , 1693405652334291456 , 67317 , 225.993823 , 67.324048 , uss-7  , 56040.5 , -43.8 , 2.4 , -43.8 , 2.4 , -0.98 , 0.10 , -0.98 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
934 , 1693417265925846272 , 67500 , 225.933562 , 67.295489 , uss-7  , 56040.5 , -248.2 , 4.3 , -248.2 , 4.3 , -2.83 , 0.46 , -2.83 , 0.46 , 1.00 , 0.09 ,
935 , 1693403973001752320 , 67592 , 225.900047 , 67.264042 , uss-7  , 56040.5 , -247.8 , 2.3 , -247.8 , 2.3 , -2.42 , 0.13 , -2.42 , 0.13 , 1.00 , 0.12 ,
936 , 1693415822816828416 , 67707 , 225.865086 , 67.283525 , uss-7  , 56040.5 , -203.4 , 3.1 , -203.4 , 3.1 , -1.78 , 0.13 , -1.78 , 0.13 , 0.00 ,  -  ,
937 , 1693393007950445568 , 67619 , 225.892436 , 67.086018 , uss-7  , 56040.5 , -83.4 , 4.8 , -83.4 , 4.8 , -1.90 , 0.38 , -1.90 , 0.38 , 0.00 ,  -  ,
938 , 1693392939230960128 , 67561 , 225.913104 , 67.072037 , uss-7  , 56040.5 , -266.2 , 8.1 , -266.2 , 8.1 , -1.07 , 0.24 , -1.07 , 0.24 , 0.51 ,  -  ,
939 , 1693402319439595648 , 67644 , 225.883905 , 67.176102 , uss-7  , 56040.5 , -232.1 , 4.7 , -232.1 , 4.7 , -1.15 , 0.20 , -1.15 , 0.20 , 0.57 ,  -  ,
940 , 1693402804771797888 , 67323 , 225.991617 , 67.204641 , uss-7  , 56040.5 , -255.4 , 2.9 , -255.4 , 2.9 , -2.90 , 0.43 , -2.90 , 0.43 ,  -  ,  -  , CMD; RRL Gaia
941 , 1693402151936764800 , 67627 , 225.890447 , 67.150559 , uss-7  , 56040.5 , -247.5 , 2.3 , -247.5 , 2.3 , -1.49 , 0.10 , -1.49 , 0.10 ,  -  ,  -  , CMD
942 , 1693402461174412544 , 67406 , 225.962233 , 67.162940 , uss-7  , 56040.5 , -254.6 , 2.5 , -254.6 , 2.5 , -2.77 , 0.30 , -2.77 , 0.30 , 0.98 ,  -  ,
943 , 1693396035903332736 , 67715 , 225.863182 , 67.108294 , uss-7  , 56040.5 , 64.5 , 2.2 , 64.5 , 2.2 , -1.58 , 0.11 , -1.58 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
944 , 1693402903555474048 , 67338 , 225.987436 , 67.229993 , uss-7  , 56040.5 , -4.2 , 2.2 , -4.2 , 2.2 , -2.27 , 0.12 , -2.27 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
945 , 1693403526326303104 , 67524 , 225.924369 , 67.211297 , uss-7  , 56040.5 , -230.5 , 3.0 , -230.5 , 3.0 , -2.27 , 0.28 , -2.27 , 0.28 ,  -  ,  -  , RRL Gaia; RRL PS1
916 , 1693405343096632064 , 67221 , 226.031869 , 67.289927 , uss-7  , 56040.5 , -250.5 , 3.4 , -251.1 , 2.5 , -1.89 , 0.18 , -1.91 , 0.15 , 0.99 , 0.21 ,
946 , 1693403487671016704 , 67594 , 225.899218 , 67.202682 , uss-7  , 56040.5 , -23.5 , 2.3 , -23.5 , 2.3 , -2.03 , 0.12 , -2.03 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1464 , -1 , 67441 , 225.952034 , 67.189179 , uss-7  , 56040.5 , -171.7 , 3.3 , -171.7 , 3.3 , -0.90 , 0.17 , -0.90 , 0.17 , 0.00 ,  -  ,
1465 , -1 , 67587 , 225.903923 , 67.156093 , uss-7  , 56040.5 , -237.7 , 5.3 , -237.7 , 5.3 , -1.86 , 0.48 , -1.86 , 0.48 , 0.99 , 0.27 ,
1466 , -1 , 67176 , 226.045780 , 67.213432 , uss-7  , 56040.5 , -258.9 , 5.8 , -258.9 , 5.8 , -1.64 , 0.31 , -1.64 , 0.31 , 0.96 , 0.14 ,
947 , 1693402044561986304 , 67570 , 225.910042 , 67.141301 , uss-7  , 56040.5 , -15.0 , 2.3 , -15.0 , 2.3 , -2.21 , 0.13 , -2.21 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
1467 , -1 , 67633 , 225.888780 , 67.109532 , uss-7  , 56040.5 , -238.6 , 8.2 , -238.6 , 8.2 , -1.74 , 0.48 , -1.74 , 0.48 , 0.98 , 0.35 ,
948 , 1693398814746563840 , 67476 , 225.940468 , 67.092337 , uss-7  , 56040.5 , -107.0 , 2.5 , -107.0 , 2.5 , -1.10 , 0.11 , -1.10 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
949 , 1693398952185201408 , 67322 , 225.991631 , 67.114162 , uss-7  , 56040.5 , -242.0 , 2.7 , -242.0 , 2.7 , -2.10 , 0.23 , -2.10 , 0.23 , 1.00 , 0.45 ,
950 , 1693398746026766592 , 67253 , 226.020891 , 67.105861 , uss-7  , 56040.5 , -133.6 , 2.9 , -133.6 , 2.9 , -0.97 , 0.13 , -0.97 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
1468 , -1 , 67421 , 225.958960 , 67.253245 , uss-7  , 56040.5 , -155.5 , 4.4 , -155.5 , 4.4 , -1.61 , 0.25 , -1.61 , 0.25 ,  -  ,  -  , CMD; Gaia NM; NA8190
1469 , -1 , 67781 , 225.841924 , 67.114370 , uss-7  , 56040.5 , -21.7 , 3.0 , -21.7 , 3.0 , -1.29 , 0.21 , -1.29 , 0.21 ,  -  ,  -  , CMD; Gaia NM; NA8190
951 , 1645450487048877440 , 76496 , 226.881530 , 67.060445 , uss-8  , 56039.5 , -240.9 , 16.2 , -240.9 , 16.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
952 , 1645360468829964032 , 64730 , 226.576571 , 67.091844 , uss-8  , 56039.5 , -245.8 , 5.0 , -245.8 , 5.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
953 , 1645360979930642816 , 65944 , 226.361631 , 67.085182 , uss-8  , 56039.5 , -246.3 , 5.2 , -246.3 , 5.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1470 , -1 , 82413 , 226.446337 , 67.063092 , uss-8  , 56039.5 , -19.5 , 4.5 , -19.5 , 4.5 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
954 , 1645357200359188224 , 79681 , 226.677770 , 67.051427 , uss-8  , 56039.5 , -249.9 , 10.1 , -249.9 , 10.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
955 , 1645357406517619072 , 78959 , 226.596285 , 67.059080 , uss-8  , 56039.5 , -244.4 , 2.4 , -244.4 , 2.4 , -2.27 , 0.13 , -2.27 , 0.13 , 1.00 , 0.82 ,
1471 , -1 , 79324 , 226.640732 , 67.041255 , uss-8  , 56039.5 , -242.1 , 6.9 , -242.1 , 6.9 , -1.92 , 0.42 , -1.92 , 0.42 , 1.00 , 0.84 ,
1472 , -1 , 82236 , 226.415589 , 67.035398 , uss-8  , 56039.5 , -127.6 , 2.9 , -127.6 , 2.9 , -1.78 , 0.18 , -1.78 , 0.18 ,  -  ,  -  , CMD; Gaia NM; NA8190
956 , 1645450383969673984 , 61711 , 226.835509 , 67.079979 , uss-8  , 56039.5 , -260.0 , 2.5 , -260.9 , 1.8 , -2.03 , 0.13 , -2.04 , 0.09 , 1.00 , 0.18 ,
957 , 1645450388265347072 , 61796 , 226.829890 , 67.076763 , uss-8  , 56039.5 , -247.9 , 2.8 , -250.2 , 3.3 , -2.04 , 0.17 , -1.99 , 0.12 , 1.00 , 0.87 ,
958 , 1645450182105684480 , -1 , 226.847500 , 67.060100 , uss-8  , 56039.5 , -259.1 , 2.2 , -259.1 , 2.2 , -2.56 , 0.11 , -2.56 , 0.11 ,  -  ,  -  , CMD
1473 , -1 , 62229 , 226.799025 , 67.082303 , uss-8  , 56039.5 , -241.9 , 5.9 , -240.6 , 4.8 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.88 ,
959 , 1645450487049455360 , 76574 , 226.891657 , 67.061494 , uss-8  , 56039.5 , -258.7 , 25.5 , -255.0 , 4.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
960 , 1645360674988382464 , 65366 , 226.471353 , 67.094468 , uss-8  , 56039.5 , -242.4 , 2.2 , -242.4 , 2.2 , -2.18 , 0.11 , -2.18 , 0.11 , 1.00 , 0.73 ,
961 , 1645359334958584064 , 84473 , 226.264917 , 67.046638 , uss-8  , 56039.5 , -237.4 , 2.7 , -237.4 , 2.7 , -2.74 , 0.19 , -2.74 , 0.19 , 1.00 , 0.20 ,
962 , 1645359399382439424 , 81719 , 226.331818 , 67.041400 , uss-8  , 56039.5 , -254.8 , 2.9 , -254.8 , 2.9 , -2.53 , 0.25 , -2.53 , 0.25 ,  -  ,  -  , CMD
963 , 1645358544684601216 , 81839 , 226.352212 , 67.021983 , uss-8  , 56039.5 , -234.5 , 2.4 , -234.5 , 2.4 , -2.05 , 0.13 , -2.05 , 0.13 , 1.00 , 0.58 ,
964 , 1645360052217470336 , 82154 , 226.403493 , 67.046576 , uss-8  , 56039.5 , -227.6 , 3.8 , -227.6 , 3.8 , -1.69 , 0.32 , -1.69 , 0.32 , 0.99 ,  -  ,
965 , 1645360090872829312 , 82348 , 226.436074 , 67.053015 , uss-8  , 56039.5 , -250.3 , 2.2 , -250.3 , 2.2 , -1.79 , 0.10 , -1.79 , 0.10 , 1.00 , 0.81 ,
966 , 1645360533253814144 , 64799 , 226.567351 , 67.094423 , uss-8  , 56039.5 , -279.5 , 2.5 , -279.5 , 2.5 , -1.78 , 0.11 , -1.78 , 0.11 , 0.00 ,  -  , Gaia NM
967 , 1645359983497992960 , 82544 , 226.463815 , 67.042942 , uss-8  , 56039.5 , -242.1 , 2.5 , -242.1 , 2.5 , -2.18 , 0.15 , -2.18 , 0.15 , 1.00 , 0.81 ,
968 , 1645360155296687104 , 82047 , 226.386536 , 67.060496 , uss-8  , 56039.5 , -255.2 , 2.4 , -255.2 , 2.4 , -2.43 , 0.15 , -2.43 , 0.15 , 1.00 , 0.26 ,
969 , 1645361186089073152 , 66068 , 226.334770 , 67.088559 , uss-8  , 56039.5 , -258.0 , 2.5 , -258.0 , 2.5 , -2.20 , 0.13 , -2.20 , 0.13 , 1.00 , 0.16 ,
970 , 1645360155296689024 , 65722 , 226.407092 , 67.068361 , uss-8  , 56039.5 , -252.5 , 2.8 , -252.5 , 2.8 , -2.96 , 0.36 , -2.96 , 0.36 , 1.00 , 0.27 ,
971 , 1645360224016166656 , 65271 , 226.486636 , 67.072998 , uss-8  , 56039.5 , -243.4 , 2.7 , -243.4 , 2.7 , -2.06 , 0.15 , -2.06 , 0.15 , 1.00 , 0.82 ,
1474 , -1 , 84300 , 226.232549 , 67.063064 , uss-8  , 56039.5 , -252.9 , 5.8 , -252.9 , 5.8 , -1.86 , 0.34 , -1.86 , 0.34 , 1.00 , 0.57 ,
1475 , -1 , 66291 , 226.288069 , 67.083226 , uss-8  , 56039.5 , -241.8 , 4.9 , -241.8 , 4.9 , -2.00 , 0.35 , -2.00 , 0.35 , 1.00 , 0.62 ,
1476 , -1 , 84537 , 226.278492 , 67.068667 , uss-8  , 56039.5 , -247.9 , 5.2 , -247.9 , 5.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
972 , 1645359369317411712 , 81609 , 226.305751 , 67.031686 , uss-8  , 56039.5 , -254.6 , 3.2 , -254.6 , 3.2 , -1.78 , 0.23 , -1.78 , 0.23 , 1.00 , 0.62 ,
1477 , -1 , 65455 , 226.454882 , 67.091439 , uss-8  , 56039.5 , -251.0 , 5.9 , -251.0 , 5.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1478 , -1 , 82643 , 226.478175 , 67.059539 , uss-8  , 56039.5 , -247.0 , 4.5 , -247.0 , 4.5 , -1.97 , 0.46 , -1.97 , 0.46 , 1.00 , 0.78 ,
973 , 1645360395814858624 , 65118 , 226.514314 , 67.072934 , uss-8  , 56039.5 , -250.1 , 3.4 , -250.1 , 3.4 , -2.45 , 0.37 , -2.45 , 0.37 , 1.00 , 0.64 ,
974 , 1645360434469302528 , 64929 , 226.545378 , 67.085533 , uss-8  , 56039.5 , -253.5 , 4.6 , -253.5 , 4.6 , -2.37 , 0.23 , -2.37 , 0.23 , 1.00 , 0.54 ,
975 , 1645359953433875968 , 82831 , 226.507777 , 67.057700 , uss-8  , 56039.5 , -240.4 , 2.6 , -240.4 , 2.6 , -2.29 , 0.22 , -2.29 , 0.22 , 1.00 , 0.73 ,
1479 , -1 , 82684 , 226.484060 , 67.039911 , uss-8  , 56039.5 , -261.6 , 6.1 , -261.6 , 6.1 , -1.18 , 0.32 , -1.18 , 0.32 , 0.97 , 0.55 ,
1480 , -1 , 84203 , 226.210756 , 67.057734 , uss-8  , 56039.5 , -74.0 , 5.2 , -74.0 , 5.2 , -1.87 , 0.42 , -1.87 , 0.42 ,  -  ,  -  , CMD; Gaia NM; NA8190
976 , 1645359919073092736 , 82772 , 226.498711 , 67.035013 , uss-8  , 56039.5 , -239.9 , 2.5 , -239.9 , 2.5 , -2.13 , 0.16 , -2.13 , 0.16 , 1.00 , 0.81 ,
977 , 1645357410813212160 , -1 , 226.586921 , 67.067744 , uss-8  , 56039.5 , -250.3 , 2.2 , -250.3 , 2.2 , -2.32 , 0.10 , -2.32 , 0.10 , 1.00 , 0.69 ,
978 , 1645451380402090496 , 64123 , 226.644552 , 67.095335 , uss-8  , 56039.5 , -248.1 , 2.3 , -248.1 , 2.3 , -2.14 , 0.11 , -2.14 , 0.11 , 1.00 , 0.82 ,
979 , 1645360327095379200 , 83042 , 226.539287 , 67.055270 , uss-8  , 56039.5 , -257.1 , 3.0 , -257.1 , 3.0 , -1.89 , 0.18 , -1.89 , 0.18 , 1.00 , 0.55 ,
980 , 1645357543956574976 , 64314 , 226.622042 , 67.076243 , uss-8  , 56039.5 , -246.7 , 2.5 , -246.7 , 2.5 , -2.04 , 0.14 , -2.04 , 0.14 , 1.00 , 0.87 ,
981 , 1645356994200911872 , 82932 , 226.523563 , 67.038718 , uss-8  , 56039.5 , -82.6 , 2.3 , -82.6 , 2.3 , -2.28 , 0.14 , -2.28 , 0.14 ,  -  ,  -  , CMD; Gaia NM; NA8190
417 , 1645450113387438592 , 81561 , 226.863342 , 67.042051 , uss-8  , 56039.5 , -253.8 , 2.4 , -254.4 , 1.7 , -2.34 , 0.12 , -2.32 , 0.08 , 1.00 , 0.47 ,
982 , 1645450074732005632 , 81406 , 226.844269 , 67.040494 , uss-8  , 56039.5 , -247.9 , 4.5 , -247.9 , 4.5 , -1.55 , 0.25 , -1.55 , 0.25 , 1.00 , 0.87 ,
983 , 1645357475237097856 , 64062 , 226.650442 , 67.072796 , uss-8  , 56039.5 , -244.2 , 2.2 , -244.2 , 2.2 , -2.26 , 0.10 , -2.26 , 0.10 , 1.00 , 0.83 ,
984 , 1645451346042352000 , 63573 , 226.695758 , 67.093108 , uss-8  , 56039.5 , -244.8 , 2.7 , -244.8 , 2.7 , -2.16 , 0.16 , -2.16 , 0.16 , 1.00 , 0.85 ,
1481 , -1 , 79036 , 226.606711 , 67.046494 , uss-8  , 56039.5 , -237.9 , 4.6 , -237.9 , 4.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
985 , 1645357337798141312 , -1 , 226.616928 , 67.052055 , uss-8  , 56039.5 , -240.2 , 2.2 , -240.2 , 2.2 , -1.72 , 0.10 , -1.72 , 0.10 , 1.00 , 0.89 ,
986 , 1645451109819851392 , 63511 , 226.700869 , 67.080137 , uss-8  , 56039.5 , -246.6 , 2.5 , -246.6 , 2.5 , -1.97 , 0.13 , -1.97 , 0.13 , 1.00 , 0.90 ,
987 , 1645357200359188736 , 79721 , 226.681712 , 67.053958 , uss-8  , 56039.5 , -244.0 , 2.5 , -244.0 , 2.5 , -2.34 , 0.15 , -2.34 , 0.15 , 1.00 , 0.81 ,
988 , 1645451036804690176 , 63428 , 226.707680 , 67.065907 , uss-8  , 56039.5 , -249.8 , 2.5 , -249.8 , 2.5 , -1.71 , 0.12 , -1.71 , 0.12 , 1.00 , 0.89 ,
989 , 1645450418329406592 , 62548 , 226.775922 , 67.076532 , uss-8  , 56039.5 , -239.3 , 3.7 , -239.3 , 3.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
990 , 1645356410085202048 , 79809 , 226.688450 , 67.029103 , uss-8  , 56039.5 , -240.0 , 2.8 , -240.0 , 2.8 , -2.36 , 0.22 , -2.36 , 0.22 , 1.00 , 0.77 ,
991 , 1645356444444942720 , 80148 , 226.721387 , 67.042755 , uss-8  , 56039.5 , -248.2 , 2.4 , -248.2 , 2.4 , -2.27 , 0.13 , -2.27 , 0.13 , 1.00 , 0.82 ,
992 , 1645356444449053568 , 80103 , 226.717174 , 67.036786 , uss-8  , 56039.5 , -236.4 , 4.3 , -236.4 , 4.3 , -1.32 , 0.19 , -1.32 , 0.19 , 0.99 ,  -  ,
993 , 1645450349609923328 , 81013 , 226.804799 , 67.062211 , uss-8  , 56039.5 , -249.3 , 2.4 , -249.3 , 2.4 , -2.26 , 0.13 , -2.26 , 0.13 , 1.00 , 0.81 ,
994 , 1645450246530698752 , 80785 , 226.782050 , 67.044882 , uss-8  , 56039.5 , -235.8 , 2.4 , -235.8 , 2.4 , -2.58 , 0.16 , -2.58 , 0.16 , 1.00 , 0.41 ,
995 , 1645450006012522240 , 80694 , 226.771667 , 67.030191 , uss-8  , 56039.5 , -251.1 , 2.3 , -251.1 , 2.3 , -1.69 , 0.11 , -1.69 , 0.11 , 1.00 , 0.86 ,
996 , 1645450143451488000 , 81163 , 226.819789 , 67.051956 , uss-8  , 56039.5 , -250.8 , 3.0 , -250.8 , 3.0 , -2.44 , 0.24 , -2.44 , 0.24 , 1.00 , 0.69 ,
997 , 1645450212171331200 , 80601 , 226.762830 , 67.030023 , uss-8  , 56039.5 , -2.4 , 2.3 , -2.4 , 2.3 , -1.81 , 0.11 , -1.81 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1482 , -1 , 63932 , 226.661395 , 67.083261 , uss-8  , 56039.5 , -257.9 , 4.3 , -257.9 , 4.3 , -2.16 , 0.41 , -2.16 , 0.41 , 1.00 , 0.50 ,
1483 , -1 , 79217 , 226.629607 , 67.062774 , uss-8  , 56039.5 , -232.8 , 6.2 , -232.8 , 6.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
998 , 1645451311682602368 , 63828 , 226.670944 , 67.076401 , uss-8  , 56039.5 , -248.6 , 3.2 , -248.6 , 3.2 , -2.50 , 0.27 , -2.50 , 0.27 , 1.00 , 0.71 ,
999 , 1645356375725463296 , 80206 , 226.726336 , 67.026549 , uss-8  , 56039.5 , -233.8 , 3.4 , -233.8 , 3.4 , -2.10 , 0.35 , -2.10 , 0.35 , 1.00 , 0.64 ,
1000 , 1645450250825912448 , 80879 , 226.792150 , 67.047081 , uss-8  , 56039.5 , -248.5 , 4.0 , -248.5 , 4.0 , -1.83 , 0.34 , -1.83 , 0.34 , 1.00 , 0.86 ,
1001 , 1693496980519475072 , 51862 , 226.738191 , 67.353077 , uss-9c , 56040.5 , -227.2 , 4.6 , -227.2 , 4.6 ,  -  ,  -  ,  -  ,  -  , 0.98 ,  -  ,
1002 , 1693501962681544064 , 53027 , 226.350768 , 67.448495 , uss-9c , 56040.5 , -11.6 , 2.3 , -11.6 , 2.3 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1484 , -1 , 52290 , 226.619344 , 67.447056 , uss-9c , 56040.5 , -238.2 , 9.0 , -238.2 , 9.0 ,  -  ,  -  ,  -  ,  -  , 0.98 ,  -  ,
864 , 1645458630307748864 , 51462 , 226.853234 , 67.347684 , uss-9c , 56040.5 , -235.7 , 3.5 , -237.0 , 2.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1485 , -1 , 51947 , 226.714748 , 67.365021 , uss-9c , 56040.5 , -238.0 , 5.8 , -238.0 , 5.8 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
1486 , -1 , 52843 , 226.417915 , 67.453751 , uss-9c , 56040.5 , -37.7 , 6.0 , -37.7 , 6.0 , -1.00 , 0.23 , -1.00 , 0.23 , 0.00 ,  -  ,
1003 , 1693501962681468928 , 53022 , 226.352017 , 67.438096 , uss-9c , 56040.5 , -257.1 , 2.8 , -257.1 , 2.8 , -2.55 , 0.20 , -2.55 , 0.20 , 0.88 , 0.01 ,
1004 , 1693497672009526656 , 52272 , 226.622251 , 67.380243 , uss-9c , 56040.5 , -262.2 , 3.0 , -262.2 , 3.0 , -2.91 , 0.25 , -2.91 , 0.25 , 1.00 , 0.00 ,
1005 , 1693497981247172096 , 52471 , 226.549264 , 67.399884 , uss-9c , 56040.5 , -242.5 , 2.2 , -242.5 , 2.2 , -2.92 , 0.12 , -2.92 , 0.12 , 1.00 , 0.01 ,
1538 , -1 , -1 , 226.429395 , 67.474997 , uss-9c , 56040.5 , -48.1 , 5.1 , -48.1 , 5.1 , -2.06 , 0.42 , -2.06 , 0.42 ,  -  ,  -  , CMD
1006 , 1693501348501534720 , -1 , 226.555263 , 67.432147 , uss-9c , 56040.5 , -17.5 , 2.2 , -17.5 , 2.2 , -0.85 , 0.10 , -0.85 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1007 , 1693501722163309312 , 52589 , 226.508324 , 67.474621 , uss-9c , 56040.5 , -243.4 , 2.4 , -243.4 , 2.4 , -3.10 , 0.40 , -3.10 , 0.40 ,  -  ,  -  , CMD; RRL PS1
1008 , 1693498354908939264 , 52249 , 226.628277 , 67.423454 , uss-9c , 56040.5 , -188.3 , 2.4 , -188.3 , 2.4 , -2.24 , 0.14 , -2.24 , 0.14 ,  -  ,  -  , CMD
1009 , 1693498221765345536 , 51942 , 226.717746 , 67.421079 , uss-9c , 56040.5 , -266.3 , 2.6 , -266.3 , 2.6 , -2.15 , 0.16 , -2.15 , 0.16 , 1.00 , 0.00 ,
1010 , 1693497328412145152 , 52036 , 226.691970 , 67.397291 , uss-9c , 56040.5 , -242.7 , 4.1 , -242.7 , 4.1 , -1.79 , 0.25 , -1.79 , 0.25 , 0.99 ,  -  ,
1011 , 1693502448013165440 , 52635 , 226.486581 , 67.479557 , uss-9c , 56040.5 , 2.0 , 2.3 , 2.0 , 2.3 , -2.34 , 0.12 , -2.34 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1012 , 1693497431491521152 , 51985 , 226.707404 , 67.404492 , uss-9c , 56040.5 , -240.4 , 2.8 , -240.4 , 2.8 , -2.99 , 0.48 , -2.99 , 0.48 , 1.00 , 0.08 ,
1013 , 1693502070056202624 , 52730 , 226.457273 , 67.465877 , uss-9c , 56040.5 , -6.4 , 2.7 , -6.4 , 2.7 , -1.82 , 0.13 , -1.82 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
1487 , -1 , 52583 , 226.510814 , 67.487706 , uss-9c , 56040.5 , -95.7 , 4.7 , -95.7 , 4.7 , -0.99 , 0.21 , -0.99 , 0.21 ,  -  ,  -  , CMD
1014 , 1693501447285505664 , 52437 , 226.568113 , 67.463389 , uss-9c , 56040.5 , 62.5 , 2.7 , 62.5 , 2.7 , -1.98 , 0.15 , -1.98 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
1015 , 1693501378566067968 , 52439 , 226.566863 , 67.447975 , uss-9c , 56040.5 , -35.3 , 3.7 , -35.3 , 3.7 , -1.89 , 0.19 , -1.89 , 0.19 ,  -  ,  -  , CMD; Gaia NM; NA8190
1016 , 1693497431491360640 , 52002 , 226.702389 , 67.396839 , uss-9c , 56040.5 , -3.2 , 2.3 , -3.2 , 2.3 , -2.24 , 0.12 , -2.24 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1488 , -1 , 52298 , 226.617788 , 67.437828 , uss-9c , 56040.5 , -56.0 , 3.3 , -56.0 , 3.3 , -1.95 , 0.22 , -1.95 , 0.22 ,  -  ,  -  , CMD; Gaia NM; NA8190
1017 , 1693497397131623936 , 51735 , 226.775448 , 67.400566 , uss-9c , 56040.5 , 14.7 , 2.2 , 14.7 , 2.2 , -0.72 , 0.10 , -0.72 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1018 , 1693503135207933952 , 51413 , 226.867271 , 67.416882 , uss-9c , 56040.5 , -90.6 , 2.2 , -90.6 , 2.2 , -1.29 , 0.10 , -1.29 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1019 , 1693503027833355648 , 51491 , 226.846475 , 67.406322 , uss-9c , 56040.5 , -247.5 , 6.8 , -247.5 , 6.8 , -2.21 , 0.46 , -2.21 , 0.46 , 1.00 ,  -  ,
1020 , 1693497122253715584 , 51573 , 226.818071 , 67.374723 , uss-9c , 56040.5 , -73.7 , 2.2 , -73.7 , 2.2 , -1.09 , 0.10 , -1.09 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1021 , 1645464681916625536 , 51079 , 226.946346 , 67.397317 , uss-9c , 56040.5 , -240.8 , 2.7 , -240.8 , 2.7 , -2.45 , 0.20 , -2.45 , 0.20 , 1.00 , 0.16 ,
818 , 1645458634602720128 , 51455 , 226.854566 , 67.353994 , uss-9c , 56040.5 , -257.0 , 5.5 , -254.8 , 3.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
863 , 1645464544477671680 , 51269 , 226.900537 , 67.374976 , uss-9c , 56040.5 , -69.6 , 3.4 , -66.2 , 3.9 , -2.09 , 0.19 , -2.01 , 0.13 , 0.00 ,  -  ,
1022 , 1645464437103535872 , 51089 , 226.942209 , 67.384115 , uss-9c , 56040.5 , -141.8 , 2.3 , -141.8 , 2.3 , -1.14 , 0.10 , -1.14 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
866 , 1645464265304841856 , 51107 , 226.935849 , 67.356204 , uss-9c , 56040.5 , -252.8 , 3.1 , -252.3 , 2.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1023 , 1645463612469151616 , 50916 , 226.979805 , 67.349140 , uss-9c , 56040.5 , -101.7 , 6.8 , -101.7 , 6.8 , -2.11 , 0.35 , -2.11 , 0.35 ,  -  ,  -  , CMD
1024 , 1693503032128717184 , 51480 , 226.850766 , 67.392939 , uss-9c , 56040.5 , -61.3 , 2.3 , -61.3 , 2.3 , -1.38 , 0.10 , -1.38 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1025 , 1645464505827859840 , 51312 , 226.889670 , 67.362769 , uss-9c , 56040.5 , 21.9 , 2.2 , 21.9 , 2.2 , -2.73 , 0.11 , -2.73 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1489 , -1 , 51224 , 226.909209 , 67.348495 , uss-9c , 56040.5 , -242.4 , 7.2 , -242.4 , 7.2 , -1.70 , 0.39 , -1.70 , 0.39 , 1.00 , 0.34 ,
868 , 1645464230945102208 , 51253 , 226.903102 , 67.337380 , uss-9c , 56040.5 , -250.8 , 2.7 , -251.4 , 1.8 , -1.85 , 0.14 , -1.84 , 0.09 , 1.00 , 0.35 ,
1026 , 1645463475036136064 , 51159 , 226.923608 , 67.327763 , uss-9c , 56040.5 , -6.4 , 2.5 , -6.4 , 2.5 , -2.77 , 0.15 , -2.77 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
1490 , -1 , 51701 , 226.784863 , 67.374653 , uss-9c , 56040.5 , -53.2 , 2.8 , -53.2 , 2.8 , -2.17 , 0.22 , -2.17 , 0.22 ,  -  ,  -  , CMD; Gaia NM; NA8190
1491 , -1 , 51898 , 226.728893 , 67.384279 , uss-9c , 56040.5 , -28.9 , 3.1 , -28.9 , 3.1 , -1.50 , 0.22 , -1.50 , 0.22 ,  -  ,  -  , CMD; Gaia NM; NA8190
1027 , 1645440316566343808 , 58001 , 227.029832 , 67.093185 , uss-10 , 56039.4 , -250.3 , 4.9 , -250.3 , 4.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1028 , 1645439560652094464 , 39182 , 227.242886 , 67.074365 , uss-10 , 56039.4 , -243.9 , 3.0 , -243.9 , 3.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1492 , -1 , 39039 , 227.250889 , 67.064060 , uss-10 , 56039.4 , -252.6 , 4.9 , -252.6 , 4.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1493 , -1 , 35593 , 227.420410 , 67.068404 , uss-10 , 56039.4 , -235.2 , 11.7 , -235.2 , 11.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1494 , -1 , 58876 , 226.988985 , 67.080626 , uss-10 , 56039.4 , -266.0 , 11.7 , -266.0 , 11.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1495 , -1 , 37098 , 227.344881 , 67.085696 , uss-10 , 56039.4 , -76.0 , 2.9 , -76.0 , 2.9 , -1.85 , 0.19 , -1.85 , 0.19 ,  -  ,  -  , CMD
1496 , -1 , 77636 , 227.006105 , 67.053818 , uss-10 , 56039.4 , -236.8 , 6.9 , -236.8 , 6.9 , -2.01 , 0.28 , -2.01 , 0.28 , 1.00 , 0.69 ,
1497 , -1 , 60824 , 226.893951 , 67.111895 , uss-10 , 56039.4 , -263.1 , 18.6 , -263.1 , 18.6 , -1.55 , 0.38 , -1.55 , 0.38 , 1.00 , 0.82 ,
1498 , -1 , 61072 , 226.876403 , 67.063405 , uss-10 , 56039.4 , -260.4 , 13.0 , -260.4 , 13.0 , -0.76 , 0.24 , -0.76 , 0.24 , 0.88 ,  -  ,
1029 , 1645451625215933696 , 61748 , 226.835309 , 67.123689 , uss-10 , 56039.4 , -244.5 , 2.6 , -244.5 , 2.6 , -1.90 , 0.14 , -1.90 , 0.14 , 1.00 , 0.90 ,
1030 , 1645450830646281344 , 61844 , 226.827389 , 67.095888 , uss-10 , 56039.4 , -244.2 , 5.3 , -244.2 , 5.3 , -1.34 , 0.21 , -1.34 , 0.21 , 1.00 ,  -  ,
1031 , 1645450968085252992 , 60940 , 226.887141 , 67.120853 , uss-10 , 56039.4 , -235.0 , 2.4 , -235.0 , 2.4 , -2.87 , 0.19 , -2.87 , 0.19 , 1.00 , 0.17 ,
817 , 1645450865006030592 , 61271 , 226.866889 , 67.111157 , uss-10 , 56039.4 , -245.9 , 4.3 , -244.0 , 3.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1032 , 1645450865006028544 , 61153 , 226.874169 , 67.107515 , uss-10 , 56039.4 , -243.0 , 2.6 , -243.0 , 2.6 , -3.08 , 0.30 , -3.08 , 0.30 , 1.00 , 0.46 ,
956 , 1645450383969673984 , 61711 , 226.835509 , 67.079979 , uss-10 , 56039.4 , -261.6 , 2.5 , -260.9 , 1.8 , -2.05 , 0.14 , -2.04 , 0.09 , 1.00 , 0.18 ,
957 , 1645450388265347072 , 61796 , 226.829890 , 67.076763 , uss-10 , 56039.4 , -252.6 , 2.9 , -250.2 , 3.3 , -1.94 , 0.17 , -1.99 , 0.12 , 1.00 , 0.87 ,
1033 , 1645450938021168768 , 59964 , 226.939781 , 67.121437 , uss-10 , 56039.4 , -260.5 , 4.2 , -260.5 , 4.2 , -2.14 , 0.38 , -2.14 , 0.38 , 1.00 ,  -  ,
1034 , 1645450899365760256 , 60718 , 226.897407 , 67.097050 , uss-10 , 56039.4 , -241.1 , 4.1 , -241.1 , 4.1 , -1.38 , 0.19 , -1.38 , 0.19 , 1.00 ,  -  ,
1035 , 1645452209331489536 , -1 , 226.979713 , 67.121728 , uss-10 , 56039.4 , -239.1 , 2.2 , -239.1 , 2.2 , -2.06 , 0.10 , -2.06 , 0.10 , 1.00 , 0.86 ,
1036 , 1645452205035838720 , 59201 , 226.975499 , 67.121974 , uss-10 , 56039.4 , -247.2 , 4.0 , -247.2 , 4.0 , -1.24 , 0.20 , -1.24 , 0.20 , 1.00 ,  -  ,
389 , 1645452136316350720 , 59044 , 226.981978 , 67.107194 , uss-10 , 56039.4 , -240.5 , 2.3 , -242.6 , 2.9 , -2.24 , 0.11 , -2.26 , 0.08 , 1.00 , 0.83 ,
400 , 1645450624487846528 , 59657 , 226.952030 , 67.082812 , uss-10 , 56039.4 , -257.1 , 2.6 , -256.1 , 1.8 , -2.57 , 0.20 , -2.67 , 0.15 , 1.00 , 0.15 ,
1037 , 1645452140612011776 , 58514 , 227.007652 , 67.107085 , uss-10 , 56039.4 , -228.8 , 4.9 , -228.8 , 4.9 , -1.66 , 0.27 , -1.66 , 0.27 , 1.00 ,  -  ,
1038 , 1645440385285828736 , 58436 , 227.011377 , 67.106133 , uss-10 , 56039.4 , -242.2 , 5.2 , -242.2 , 5.2 , -2.13 , 0.38 , -2.13 , 0.38 , 1.00 , 0.81 ,
1039 , 1645451212898467584 , 62538 , 226.777401 , 67.096352 , uss-10 , 56039.4 , 0.2 , 2.8 , 0.2 , 2.8 , -1.77 , 0.15 , -1.77 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
1447 , -1 , 61876 , 226.827030 , 67.120558 , uss-10 , 56039.4 , -247.9 , 6.8 , -235.1 , 13.5 , -1.81 , 0.35 , -1.81 , 0.35 , 1.00 , 0.81 ,
1040 , 1645451590855590400 , 62202 , 226.801964 , 67.101802 , uss-10 , 56039.4 , -245.3 , 4.9 , -245.3 , 4.9 , -1.87 , 0.34 , -1.87 , 0.34 , 1.00 , 0.87 ,
861 , 1645450865006589568 , 61453 , 226.855640 , 67.112879 , uss-10 , 56039.4 , -251.4 , 4.2 , -249.9 , 2.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1473 , -1 , 62229 , 226.799025 , 67.082303 , uss-10 , 56039.4 , -238.0 , 8.2 , -240.6 , 4.8 , -1.63 , 0.33 , -1.63 , 0.33 , 1.00 , 0.88 ,
1041 , 1645450796286544000 , 61443 , 226.855395 , 67.097298 , uss-10 , 56039.4 , -249.2 , 3.8 , -249.2 , 3.8 , -2.03 , 0.29 , -2.03 , 0.29 , 1.00 , 0.85 ,
1042 , 1645450933725856384 , 60463 , 226.913839 , 67.124553 , uss-10 , 56039.4 , -248.5 , 5.3 , -248.5 , 5.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1043 , 1645450383969673472 , 61833 , 226.827536 , 67.080610 , uss-10 , 56039.4 , -250.5 , 3.7 , -250.5 , 3.7 , -2.59 , 0.46 , -2.59 , 0.46 , 1.00 , 0.73 ,
1499 , -1 , 60557 , 226.906508 , 67.085918 , uss-10 , 56039.4 , -239.9 , 6.0 , -239.9 , 6.0 , -2.10 , 0.48 , -2.10 , 0.48 , 1.00 , 0.81 ,
959 , 1645450487049455360 , 76574 , 226.891657 , 67.061494 , uss-10 , 56039.4 , -255.0 , 4.4 , -255.0 , 4.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1044 , 1645438839097583488 , 58520 , 227.005210 , 67.076514 , uss-10 , 56039.4 , -248.5 , 2.4 , -248.5 , 2.4 , -2.08 , 0.12 , -2.08 , 0.12 , 1.00 , 0.82 ,
1045 , 1645438843392650624 , 58406 , 227.010448 , 67.075213 , uss-10 , 56039.4 , -260.2 , 4.8 , -260.2 , 4.8 , -2.70 , 0.50 , -2.70 , 0.50 , 1.00 , 0.25 ,
80 , 1645438632939140096 , 77853 , 227.028340 , 67.052933 , uss-10 , 56039.4 , -243.2 , 2.2 , -243.4 , 1.6 , -2.36 , 0.10 , -2.34 , 0.08 , 1.00 , 0.66 ,
104 , 1645438568515352448 , 78019 , 227.048415 , 67.057082 , uss-10 , 56039.4 , -242.5 , 2.4 , -241.2 , 2.4 , -1.66 , 0.11 , -1.70 , 0.10 , 1.00 , 0.80 ,
1046 , 1645438568515352192 , 78237 , 227.072593 , 67.050229 , uss-10 , 56039.4 , -238.1 , 2.4 , -238.1 , 2.4 , -1.86 , 0.12 , -1.86 , 0.12 , 1.00 , 0.68 ,
1047 , 1645439427508815744 , 78843 , 227.141144 , 67.077532 , uss-10 , 56039.4 , -250.5 , 7.4 , -250.5 , 7.4 , -1.68 , 0.43 , -1.68 , 0.43 , 1.00 ,  -  ,
1048 , 1645437808305414784 , 78342 , 227.085200 , 67.041999 , uss-10 , 56039.4 , -239.2 , 5.5 , -239.2 , 5.5 , -2.22 , 0.45 , -2.22 , 0.45 , 1.00 ,  -  ,
103 , 1645439217054684672 , 78529 , 227.105520 , 67.036203 , uss-10 , 56039.4 , -244.3 , 2.4 , -242.8 , 2.5 , -1.74 , 0.11 , -1.71 , 0.08 , 1.00 , 0.74 ,
1049 , 1645439255710121088 , 78860 , 227.142280 , 67.052305 , uss-10 , 56039.4 , -258.5 , 3.9 , -258.5 , 3.9 , -2.16 , 0.24 , -2.16 , 0.24 ,  -  ,  -  , RRL PS1
1050 , 1645439251419274624 , 74843 , 227.149327 , 67.044309 , uss-10 , 56039.4 , -177.8 , 2.9 , -177.8 , 2.9 , -1.64 , 0.14 , -1.64 , 0.14 , 0.00 ,  -  , Gaia NM
122 , 1645439010896256000 , 78850 , 227.140478 , 67.038016 , uss-10 , 56039.4 , -253.2 , 2.7 , -253.0 , 2.3 , -2.77 , 0.32 , -2.77 , 0.32 , 1.00 , 0.17 ,
109 , 1645439148335217408 , 75088 , 227.183644 , 67.049733 , uss-10 , 56039.4 , -241.7 , 2.4 , -242.1 , 1.9 , -2.16 , 0.13 , -2.13 , 0.10 , 1.00 , 0.60 ,
77 , 1645439045255993088 , 74854 , 227.152342 , 67.034352 , uss-10 , 56039.4 , -10.0 , 2.2 , -10.0 , 1.6 , -1.25 , 0.10 , -1.15 , 0.07 , 0.00 ,  -  , Gaia NM; NA8190
1051 , 1645439732450804480 , 38051 , 227.297152 , 67.100751 , uss-10 , 56039.4 , -253.6 , 2.7 , -253.6 , 2.7 , -1.84 , 0.19 , -1.84 , 0.19 , 1.00 , 0.46 ,
1052 , 1645439079615734272 , 75148 , 227.192312 , 67.037416 , uss-10 , 56039.4 , -231.1 , 2.3 , -231.1 , 2.3 , -2.37 , 0.11 , -2.37 , 0.11 , 1.00 , 0.05 ,
1053 , 1645439118271169280 , 75353 , 227.223613 , 67.047538 , uss-10 , 56039.4 , -258.6 , 2.6 , -258.6 , 2.6 , -2.74 , 0.24 , -2.74 , 0.24 , 1.00 , 0.03 ,
1054 , 1645442584309088256 , 36867 , 227.356264 , 67.096852 , uss-10 , 56039.4 , -249.3 , 2.3 , -249.3 , 2.3 , -2.02 , 0.11 , -2.02 , 0.11 , 1.00 , 0.55 ,
1055 , 1645436708793820416 , 36746 , 227.362366 , 67.086673 , uss-10 , 56039.4 , -213.7 , 2.3 , -213.7 , 2.3 , -3.09 , 0.16 , -3.09 , 0.16 , 1.00 , 0.00 ,
1056 , 1645436502635366528 , 75844 , 227.312375 , 67.051029 , uss-10 , 56039.4 , -253.3 , 2.4 , -253.3 , 2.4 , -2.15 , 0.13 , -2.15 , 0.13 , 1.00 , 0.26 ,
1057 , 1645442313726845312 , -1 , 227.401035 , 67.072122 , uss-10 , 56039.4 , -220.2 , 2.2 , -220.2 , 2.2 , -2.13 , 0.10 , -2.13 , 0.10 , 1.00 , 0.00 ,
1058 , 1645436433915897600 , 76152 , 227.375125 , 67.059457 , uss-10 , 56039.4 , -226.9 , 2.4 , -226.9 , 2.4 , -2.21 , 0.12 , -2.21 , 0.12 ,  -  ,  -  , CMD
1059 , 1645436433915894656 , -1 , 227.386611 , 67.054112 , uss-10 , 56039.4 , -224.1 , 2.2 , -224.1 , 2.2 , -2.65 , 0.11 , -2.65 , 0.11 , 1.00 , 0.00 ,
1060 , 1645436090318492032 , 75691 , 227.281545 , 67.026331 , uss-10 , 56039.4 , -250.8 , 3.7 , -250.8 , 3.7 , -1.80 , 0.20 , -1.80 , 0.20 , 1.00 , 0.43 ,
1061 , 1645439595011842816 , 38847 , 227.258666 , 67.091102 , uss-10 , 56039.4 , -246.2 , 4.3 , -246.2 , 4.3 , -1.93 , 0.25 , -1.93 , 0.25 , 1.00 , 0.64 ,
1062 , 1645438873457315328 , 59109 , 226.976190 , 67.068688 , uss-10 , 56039.4 , -241.6 , 3.4 , -241.6 , 3.4 , -1.59 , 0.15 , -1.59 , 0.15 , 1.00 , 0.86 ,
1063 , 1645440316566333568 , 57963 , 227.030459 , 67.075732 , uss-10 , 56039.4 , -243.6 , 4.2 , -243.6 , 4.2 , -2.13 , 0.34 , -2.13 , 0.34 , 1.00 , 0.77 ,
1173 , -1 , 56735 , 227.084873 , 67.088348 , uss-10 , 56039.4 , -243.5 , 5.2 , -242.7 , 3.8 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.71 ,
136 , 1645440076048834176 , 56545 , 227.091734 , 67.067195 , uss-10 , 56039.4 , -249.9 , 4.6 , -249.9 , 4.6 , -1.65 , 0.26 , -1.65 , 0.26 , 1.00 , 0.73 ,
1309 , -1 , 78034 , 227.050506 , 67.045567 , uss-10 , 56039.4 , -151.6 , 3.6 , -146.6 , 6.8 , -1.34 , 0.16 , -1.47 , 0.13 ,  -  ,  -  , CMD
1064 , 1645438564220343552 , 78157 , 227.063007 , 67.049869 , uss-10 , 56039.4 , -249.9 , 4.5 , -249.9 , 4.5 , -2.09 , 0.28 , -2.09 , 0.28 , 1.00 , 0.64 ,
127 , 1645439423213142400 , 78898 , 227.147922 , 67.080612 , uss-10 , 56039.4 , -255.8 , 3.6 , -249.8 , 10.4 , -2.64 , 0.48 , -2.64 , 0.48 ,  -  ,  -  ,
132 , 1645437808305413760 , 78253 , 227.074084 , 67.041054 , uss-10 , 56039.4 , -242.7 , 4.3 , -240.7 , 8.3 , -1.64 , 0.26 , -1.64 , 0.26 , 1.00 , 0.68 ,
1065 , 1645439217054685824 , 78643 , 227.116416 , 67.037666 , uss-10 , 56039.4 , -243.5 , 4.4 , -243.5 , 4.4 , -2.41 , 0.36 , -2.41 , 0.36 , 1.00 , 0.49 ,
1066 , 1645439354493656192 , 75018 , 227.174369 , 67.063893 , uss-10 , 56039.4 , -261.0 , 3.1 , -261.0 , 3.1 , -2.19 , 0.27 , -2.19 , 0.27 , 1.00 , 0.07 ,
1067 , 1645439766810529664 , 39494 , 227.226379 , 67.084560 , uss-10 , 56039.4 , -204.9 , 3.7 , -204.9 , 3.7 , -1.45 , 0.17 , -1.45 , 0.17 , 0.03 ,  -  ,
1500 , -1 , 75101 , 227.185922 , 67.063722 , uss-10 , 56039.4 , -244.6 , 4.2 , -244.6 , 4.2 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1501 , -1 , 38436 , 227.279396 , 67.096037 , uss-10 , 56039.4 , -224.1 , 7.7 , -224.1 , 7.7 , -1.80 , 0.46 , -1.80 , 0.46 , 1.00 , 0.23 ,
1502 , -1 , 38729 , 227.265193 , 67.083569 , uss-10 , 56039.4 , -249.6 , 4.6 , -249.6 , 4.6 , -1.90 , 0.41 , -1.90 , 0.41 , 1.00 , 0.53 ,
1503 , -1 , 74967 , 227.166581 , 67.035507 , uss-10 , 56039.4 , -241.6 , 6.4 , -241.6 , 6.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1068 , 1645436644369135488 , 36779 , 227.361653 , 67.069886 , uss-10 , 56039.4 , -242.6 , 4.3 , -242.6 , 4.3 , -1.65 , 0.31 , -1.65 , 0.31 , 1.00 , 0.51 ,
1069 , 1645436365196412544 , 76274 , 227.400282 , 67.045903 , uss-10 , 56039.4 , -244.6 , 2.8 , -244.6 , 2.8 , -2.79 , 0.28 , -2.79 , 0.28 , 1.00 , 0.14 ,
1070 , 1645475024197925376 , 17003 , 227.956972 , 67.462755 , uss-11 , 56038.5 , -220.1 , 7.6 , -220.1 , 7.6 ,  -  ,  -  ,  -  ,  -  , 0.98 ,  -  ,
1071 , 1645469698438451456 , 17279 , 227.930399 , 67.355990 , uss-11 , 56038.5 , -254.3 , 2.6 , -254.3 , 2.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
578 , 1645474229628366464 , 17277 , 227.929834 , 67.405146 , uss-11 , 56038.5 , -243.8 , 3.3 , -244.7 , 2.3 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.88 ,
1072 , 1645469797222058624 , 28805 , 228.065624 , 67.301468 , uss-11 , 56038.5 , -254.7 , 4.1 , -254.7 , 4.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1504 , -1 , 28993 , 228.024542 , 67.247194 , uss-11 , 56038.5 , -258.3 , 5.3 , -258.3 , 5.3 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
1505 , -1 , 29596 , 227.915000 , 67.314889 , uss-11 , 56038.5 , -247.4 , 3.3 , -247.4 , 3.3 , -1.84 , 0.25 , -1.84 , 0.25 , 1.00 , 0.76 ,
1073 , 1645474126549142912 , 17153 , 227.944583 , 67.387453 , uss-11 , 56038.5 , -51.2 , 2.2 , -51.2 , 2.2 , -0.96 , 0.10 , -0.96 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
730 , 1645471171611637632 , -1 , 227.946907 , 67.375626 , uss-11 , 56038.5 , -37.1 , 2.2 , -36.9 , 1.6 , -0.81 , 0.10 , -0.83 , 0.07 ,  -  ,  -  , CMD; Gaia NM; NA8190
1074 , 1645470935389032832 , 16589 , 228.001985 , 67.365899 , uss-11 , 56038.5 , -243.7 , 2.7 , -243.7 , 2.7 , -3.04 , 0.31 , -3.04 , 0.31 , 1.00 , 0.37 ,
584 , 1645474607585503232 , 17493 , 227.904214 , 67.450669 , uss-11 , 56038.5 , -213.3 , 2.3 , -213.8 , 1.6 , -1.72 , 0.11 , -1.85 , 0.08 , 1.00 , 0.00 ,
582 , 1645474607585501056 , 17558 , 227.898215 , 67.446538 , uss-11 , 56038.5 , -230.2 , 2.4 , -230.6 , 1.7 , -1.89 , 0.12 , -2.00 , 0.09 , 1.00 , 0.35 ,
587 , 1645474573225765376 , 16996 , 227.958018 , 67.449336 , uss-11 , 56038.5 , -237.1 , 2.5 , -236.5 , 1.8 , -2.65 , 0.25 , -2.78 , 0.18 ,  -  ,  -  , CMD
750 , 1645472923958303872 , 17907 , 227.865288 , 67.398021 , uss-11 , 56038.5 , -233.7 , 2.3 , -235.2 , 2.4 , -2.00 , 0.12 , -2.11 , 0.09 , 1.00 , 0.70 ,
1075 , 1645474367067330048 , 16979 , 227.960057 , 67.435226 , uss-11 , 56038.5 , -234.4 , 3.0 , -234.4 , 3.0 , -2.04 , 0.29 , -2.04 , 0.29 ,  -  ,  -  , CMD
1076 , 1645474783679667840 , 16349 , 228.036821 , 67.455569 , uss-11 , 56038.5 , -244.3 , 3.8 , -244.3 , 3.8 , -2.22 , 0.29 , -2.22 , 0.29 , 1.00 ,  -  ,
585 , 1645474263988109824 , -1 , 227.981388 , 67.419255 , uss-11 , 56038.5 , -246.2 , 2.2 , -245.4 , 1.6 , -2.09 , 0.13 , -1.73 , 0.08 , 1.00 , 0.92 ,
589 , 1645474676304973568 , 16474 , 228.019987 , 67.427497 , uss-11 , 56038.5 , -250.2 , 2.4 , -249.7 , 1.7 , -2.34 , 0.16 , -2.37 , 0.10 , 1.00 , 0.71 ,
1077 , 1645474676304106624 , 16300 , 228.044502 , 67.433907 , uss-11 , 56038.5 , -243.5 , 2.2 , -243.5 , 2.2 , -2.30 , 0.11 , -2.30 , 0.11 , 1.00 , 0.81 ,
569 , 1645469698437844480 , 17437 , 227.912286 , 67.366994 , uss-11 , 56038.5 , -230.7 , 3.9 , -233.7 , 3.7 , -2.49 , 0.44 , -1.85 , 0.17 , 1.00 , 0.67 ,
1078 , 1645471210266869376 , 16886 , 227.969964 , 67.384947 , uss-11 , 56038.5 , -70.2 , 2.2 , -70.2 , 2.2 , -0.91 , 0.10 , -0.91 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1079 , 1645471343410343808 , 16467 , 228.021271 , 67.401353 , uss-11 , 56038.5 , -250.3 , 2.5 , -250.3 , 2.5 , -2.32 , 0.14 , -2.32 , 0.14 , 1.00 , 0.69 ,
1080 , 1645469694148633600 , 17211 , 227.937906 , 67.362662 , uss-11 , 56038.5 , -243.4 , 2.3 , -243.4 , 2.3 , -1.93 , 0.11 , -1.93 , 0.11 , 1.00 , 0.87 ,
1081 , 1645471240331125632 , 16512 , 228.013388 , 67.394151 , uss-11 , 56038.5 , -247.1 , 4.7 , -247.1 , 4.7 , -2.23 , 0.38 , -2.23 , 0.38 , 1.00 ,  -  ,
1082 , 1645469625423395712 , 17025 , 227.956625 , 67.353796 , uss-11 , 56038.5 , -255.8 , 2.5 , -255.8 , 2.5 , -2.05 , 0.19 , -2.05 , 0.19 ,  -  ,  -  , CMD; RRL Gaia; RRL PS1
761 , 1645469213106501760 , 29535 , 227.925210 , 67.302203 , uss-11 , 56038.5 , -252.8 , 3.4 , -251.2 , 3.0 , -1.64 , 0.22 , -1.64 , 0.22 , 1.00 ,  -  ,
1083 , 1645469213108483200 , 29435 , 227.942522 , 67.308472 , uss-11 , 56038.5 , -243.8 , 2.7 , -243.8 , 2.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
757 , 1645469178746757760 , 29580 , 227.918034 , 67.294563 , uss-11 , 56038.5 , -237.8 , 2.3 , -237.8 , 1.7 , -1.92 , 0.12 , -1.97 , 0.09 , 1.00 , 0.60 ,
1084 , 1645475024197836672 , 16901 , 227.967455 , 67.472069 , uss-11 , 56038.5 , -37.6 , 2.4 , -37.6 , 2.4 , -2.29 , 0.12 , -2.29 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1085 , 1645474611881041408 , 17375 , 227.917056 , 67.444558 , uss-11 , 56038.5 , -244.7 , 3.0 , -244.7 , 3.0 , -2.17 , 0.24 , -2.17 , 0.24 , 1.00 , 0.86 ,
1387 , -1 , 16683 , 227.989708 , 67.460583 , uss-11 , 56038.5 , -84.0 , 4.3 , -90.3 , 7.4 , -2.16 , 0.33 , -1.97 , 0.18 ,  -  ,  -  , CMD
1506 , -1 , 17190 , 227.939292 , 67.423250 , uss-11 , 56038.5 , -280.8 , 8.8 , -280.8 , 8.8 , -1.51 , 0.39 , -1.51 , 0.39 , 0.89 ,  -  ,
1086 , 1645471343410798976 , 16397 , 228.031475 , 67.417603 , uss-11 , 56038.5 , -247.5 , 3.1 , -247.5 , 3.1 , -2.30 , 0.27 , -2.30 , 0.27 , 1.00 , 0.79 ,
580 , 1645471210266036992 , 16753 , 227.983506 , 67.392299 , uss-11 , 56038.5 , -248.6 , 2.8 , -248.6 , 2.8 , -2.33 , 0.24 , -1.95 , 0.15 , 1.00 , 0.86 ,
765 , 1645469664077995264 , 17387 , 227.917829 , 67.350751 , uss-11 , 56038.5 , -248.3 , 3.1 , -245.2 , 6.6 , -2.69 , 0.46 , -2.05 , 0.24 , 1.00 , 0.77 ,
1507 , -1 , 16931 , 227.966833 , 67.369639 , uss-11 , 56038.5 , -236.4 , 4.3 , -236.4 , 4.3 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1087 , 1645471034172689664 , 16316 , 228.043225 , 67.383050 , uss-11 , 56038.5 , -137.4 , 3.9 , -137.4 , 3.9 , -2.63 , 0.18 , -2.63 , 0.18 ,  -  ,  -  , CMD
733 , 1645469419265339392 , 16936 , 227.967032 , 67.334938 , uss-11 , 56038.5 , -249.1 , 3.6 , -249.5 , 3.2 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.66 ,
1508 , -1 , 16641 , 227.995375 , 67.343333 , uss-11 , 56038.5 , -251.2 , 3.8 , -251.2 , 3.8 , -2.10 , 0.32 , -2.10 , 0.32 , 1.00 , 0.64 ,
1509 , -1 , 29552 , 227.922333 , 67.304889 , uss-11 , 56038.5 , -242.5 , 3.7 , -242.5 , 3.7 , -2.11 , 0.29 , -2.11 , 0.29 , 1.00 , 0.66 ,
1088 , 1645469354840750848 , 16668 , 227.993098 , 67.332903 , uss-11 , 56038.5 , -264.9 , 3.2 , -264.9 , 3.2 , -1.86 , 0.18 , -1.86 , 0.18 , 0.99 , 0.04 ,
1510 , -1 , 29337 , 227.958208 , 67.306722 , uss-11 , 56038.5 , -238.9 , 5.6 , -238.9 , 5.6 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1089 , 1645421182487869568 , 28843 , 228.057728 , 67.245426 , uss-11 , 56038.5 , -235.6 , 2.5 , -235.6 , 2.5 , -2.62 , 0.18 , -2.62 , 0.18 , 1.00 , 0.07 ,
766 , 1645469178746752768 , 29574 , 227.919073 , 67.287358 , uss-11 , 56038.5 , -240.2 , 2.3 , -239.4 , 1.6 , -3.08 , 0.16 , -3.05 , 0.12 , 1.00 , 0.02 ,
1090 , 1645470110755239168 , 16235 , 228.056469 , 67.348016 , uss-11 , 56038.5 , -245.2 , 2.2 , -245.2 , 2.2 , -2.58 , 0.11 , -2.58 , 0.11 , 1.00 , 0.39 ,
1091 , 1645468354113026688 , 29306 , 227.964175 , 67.277329 , uss-11 , 56038.5 , -238.5 , 3.0 , -238.5 , 3.0 , -1.66 , 0.19 , -1.66 , 0.19 , 1.00 ,  -  ,
1092 , 1645470007676021376 , -1 , 228.069124 , 67.318846 , uss-11 , 56038.5 , -38.4 , 2.2 , -38.4 , 2.2 , -1.07 , 0.10 , -1.07 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
775 , 1645468147954584192 , 29180 , 227.985064 , 67.259885 , uss-11 , 56038.5 , -233.1 , 3.5 , -234.0 , 2.6 , -2.20 , 0.42 , -2.20 , 0.42 , 1.00 ,  -  ,
1093 , 1645468216674074368 , 28933 , 228.037730 , 67.274716 , uss-11 , 56038.5 , -24.0 , 2.2 , -24.0 , 2.2 , -1.12 , 0.10 , -1.12 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1094 , 1645468251033820800 , 28800 , 228.067035 , 67.286580 , uss-11 , 56038.5 , -237.5 , 2.2 , -237.5 , 2.2 , -1.99 , 0.11 , -1.99 , 0.11 , 1.00 , 0.47 ,
777 , 1645468079235094784 , 29132 , 227.996790 , 67.242271 , uss-11 , 56038.5 , -235.7 , 2.5 , -232.9 , 4.3 , -2.46 , 0.23 , -2.44 , 0.18 ,  -  ,  -  , CMD; RRL Gaia
778 , 1645421148128048000 , 29091 , 228.005361 , 67.236062 , uss-11 , 56038.5 , -242.6 , 2.3 , -243.0 , 1.7 , -2.12 , 0.13 , -1.90 , 0.09 , 1.00 , 0.57 ,
1095 , 1645421075112999168 , 28951 , 228.035191 , 67.228242 , uss-11 , 56038.5 , -180.6 , 2.7 , -180.6 , 2.7 , -2.28 , 0.18 , -2.28 , 0.18 ,  -  ,  -  , CMD
734 , 1645468422832506496 , 29450 , 227.938422 , 67.283936 , uss-11 , 56038.5 , -243.4 , 2.5 , -244.8 , 2.6 , -1.84 , 0.15 , -1.96 , 0.14 , 1.00 , 0.70 ,
1096 , 1645468491551996544 , 28998 , 228.022489 , 67.298113 , uss-11 , 56038.5 , -19.7 , 2.2 , -19.7 , 2.2 , -1.80 , 0.11 , -1.80 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1097 , 1645470076395571840 , 28994 , 228.023346 , 67.327159 , uss-11 , 56038.5 , -242.0 , 2.6 , -242.0 , 2.6 , -2.14 , 0.17 , -2.14 , 0.17 , 1.00 , 0.67 ,
763 , 1645468079235098752 , 29155 , 227.990079 , 67.248719 , uss-11 , 56038.5 , -239.8 , 3.0 , -242.9 , 4.6 , -2.13 , 0.25 , -2.08 , 0.15 , 1.00 , 0.49 ,
1098 , 1645420873249260928 , 28794 , 228.070114 , 67.215403 , uss-11 , 56038.5 , -6.7 , 2.6 , -6.7 , 2.6 , -1.83 , 0.15 , -1.83 , 0.15 ,  -  ,  -  , CMD; Gaia NM; NA8190
1511 , -1 , 28883 , 228.049917 , 67.231361 , uss-11 , 56038.5 , -313.9 , 3.7 , -313.9 , 3.7 , -1.81 , 0.23 , -1.81 , 0.23 ,  -  ,  -  , CMD
737 , 1645468010515626880 , 29879 , 227.872148 , 67.260511 , uss-11 , 56038.5 , -243.3 , 2.7 , -246.3 , 4.7 , -2.69 , 0.27 , -2.32 , 0.18 , 1.00 , 0.46 ,
740 , 1645467976155886848 , 29564 , 227.921155 , 67.256170 , uss-11 , 56038.5 , -233.3 , 2.3 , -231.0 , 4.6 , -2.23 , 0.12 , -2.18 , 0.07 , 1.00 , 0.19 ,
741 , 1645467941796145792 , 29608 , 227.914487 , 67.252542 , uss-11 , 56038.5 , -247.2 , 2.3 , -247.3 , 1.6 , -2.15 , 0.11 , -2.12 , 0.08 , 1.00 , 0.57 ,
1431 , -1 , 29867 , 227.874000 , 67.236750 , uss-11 , 56038.5 , -249.1 , 4.3 , -244.3 , 4.8 ,  -  ,  -  ,  -  ,  -  , 1.00 , 0.57 ,
720 , 1645467666918220416 , 29262 , 227.972578 , 67.223875 , uss-11 , 56038.5 , -263.7 , 2.2 , -265.1 , 2.0 , -2.32 , 0.11 , -2.30 , 0.08 , 1.00 , 0.00 ,
721 , 1645420765875347584 , 29112 , 228.001652 , 67.221602 , uss-11 , 56038.5 , -244.5 , 2.4 , -245.4 , 1.5 , -2.09 , 0.13 , -2.26 , 0.09 , 1.00 , 0.38 ,
722 , 1645420701451445376 , 29052 , 228.012421 , 67.204947 , uss-11 , 56038.5 , -248.7 , 2.3 , -251.4 , 3.8 , -2.43 , 0.11 , -2.49 , 0.07 , 1.00 , 0.11 ,
723 , 1645467739932408448 , 29479 , 227.934978 , 67.240183 , uss-11 , 56038.5 , -249.9 , 2.8 , -251.9 , 5.8 , -1.63 , 0.19 , -1.63 , 0.19 , 1.00 , 0.49 ,
1099 , 1645420697156126208 , 28970 , 228.031625 , 67.217434 , uss-11 , 56038.5 , 3.0 , 2.3 , 3.0 , 2.3 , -2.12 , 0.11 , -2.12 , 0.11 ,  -  ,  -  , CMD; Gaia NM; NA8190
1512 , -1 , 64577 , 226.597222 , 67.145373 , uss-12 , 56040.4 , -245.7 , 32.9 , -245.7 , 32.9 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD
870 , 1645455645305429760 , 64856 , 226.561809 , 67.190754 , uss-12 , 56040.4 , -15.7 , 2.2 , -15.1 , 1.7 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  , CMD; Gaia NM; NA8190
1100 , 1645454885095454208 , 63322 , 226.720721 , 67.164580 , uss-12 , 56040.4 , -240.2 , 3.8 , -240.2 , 3.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1101 , 1645452067596907776 , 62578 , 226.778372 , 67.162093 , uss-12 , 56040.4 , -256.1 , 8.0 , -256.1 , 8.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
851 , 1645451689639760768 , 61980 , 226.820077 , 67.126160 , uss-12 , 56040.4 , -231.1 , 4.3 , -231.6 , 2.9 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1102 , 1645452033237177600 , 61825 , 226.832884 , 67.169879 , uss-12 , 56040.4 , -239.1 , 2.4 , -239.1 , 2.4 , -3.47 , 0.32 , -3.47 , 0.32 ,  -  ,  -  , CMD
1103 , 1645451895798208896 , 62497 , 226.783274 , 67.151559 , uss-12 , 56040.4 , -254.8 , 2.5 , -254.8 , 2.5 , -2.37 , 0.14 , -2.37 , 0.14 , 1.00 , 0.38 ,
1104 , 1645451964517687808 , 62913 , 226.753190 , 67.155689 , uss-12 , 56040.4 , -229.8 , 8.5 , -229.8 , 8.5 , -1.28 , 0.34 , -1.28 , 0.34 , 0.99 ,  -  ,
1105 , 1645454919455195392 , 63003 , 226.747932 , 67.166811 , uss-12 , 56040.4 , -256.5 , 9.8 , -256.5 , 9.8 , -1.47 , 0.29 , -1.47 , 0.29 , 1.00 ,  -  ,
1513 , -1 , 62793 , 226.762169 , 67.151096 , uss-12 , 56040.4 , -236.9 , 4.3 , -236.9 , 4.3 , -2.70 , 0.48 , -2.70 , 0.48 ,  -  ,  -  , CMD
1106 , 1645451968813473280 , 62704 , 226.768513 , 67.152698 , uss-12 , 56040.4 , -255.4 , 4.3 , -255.4 , 4.3 , -2.40 , 0.31 , -2.40 , 0.31 , 1.00 , 0.44 ,
1107 , 1645454923750223488 , 63144 , 226.736749 , 67.169414 , uss-12 , 56040.4 , -244.5 , 3.8 , -244.5 , 3.8 , -1.49 , 0.15 , -1.49 , 0.15 , 1.00 , 0.78 ,
1108 , 1645455056894166400 , 62316 , 226.798028 , 67.186201 , uss-12 , 56040.4 , -235.6 , 3.2 , -235.6 , 3.2 , -2.57 , 0.36 , -2.57 , 0.36 , 1.00 , 0.35 ,
1514 , -1 , 62761 , 226.766102 , 67.187760 , uss-12 , 56040.4 , -232.6 , 12.8 , -232.6 , 12.8 , -1.22 , 0.27 , -1.22 , 0.27 , 0.98 , 0.61 ,
1515 , -1 , 61566 , 226.849923 , 67.153824 , uss-12 , 56040.4 , -263.2 , 9.0 , -263.2 , 9.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1516 , -1 , 62299 , 226.798177 , 67.156371 , uss-12 , 56040.4 , -244.3 , 15.4 , -244.3 , 15.4 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1109 , 1645454953814935680 , 63619 , 226.695672 , 67.170850 , uss-12 , 56040.4 , -231.7 , 2.3 , -231.7 , 2.3 , -2.22 , 0.11 , -2.22 , 0.11 , 1.00 , 0.18 ,
1517 , -1 , 63784 , 226.679530 , 67.159378 , uss-12 , 56040.4 , -229.3 , 4.1 , -229.3 , 4.1 , -2.09 , 0.34 , -2.09 , 0.34 , 1.00 , 0.21 ,
1518 , -1 , 63846 , 226.673831 , 67.193596 , uss-12 , 56040.4 , -246.6 , 4.7 , -246.6 , 4.7 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1519 , -1 , 63892 , 226.667853 , 67.167308 , uss-12 , 56040.4 , -246.7 , 5.9 , -246.7 , 5.9 , -1.80 , 0.34 , -1.80 , 0.34 , 1.00 , 0.67 ,
1110 , 1645454850741822080 , 64101 , 226.649902 , 67.178605 , uss-12 , 56040.4 , -231.4 , 2.9 , -231.4 , 2.9 , -2.15 , 0.18 , -2.15 , 0.18 , 1.00 , 0.18 ,
1520 , -1 , 64476 , 226.608668 , 67.156154 , uss-12 , 56040.4 , -256.7 , 4.4 , -256.7 , 4.4 , -2.41 , 0.36 , -2.41 , 0.36 , 1.00 , 0.26 ,
1521 , -1 , 64628 , 226.593065 , 67.191650 , uss-12 , 56040.4 , -252.3 , 6.8 , -252.3 , 6.8 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1522 , -1 , 65478 , 226.452913 , 67.167597 , uss-12 , 56040.4 , -225.5 , 5.4 , -225.5 , 5.4 , -1.93 , 0.43 , -1.93 , 0.43 , 0.99 , 0.09 ,
884 , 1693494201675515392 , 65539 , 226.444318 , 67.196658 , uss-12 , 56040.4 , -244.0 , 2.6 , -244.1 , 1.7 , -1.30 , 0.12 , -1.34 , 0.08 , 0.97 , 0.47 ,
885 , 1693494266100045824 , 65583 , 226.436782 , 67.213911 , uss-12 , 56040.4 , -94.6 , 2.7 , -94.3 , 1.8 , -1.50 , 0.13 , -1.45 , 0.08 ,  -  ,  -  , CMD
886 , 1693494472258476288 , 65672 , 226.420566 , 67.224121 , uss-12 , 56040.4 , -263.0 , 3.6 , -263.8 , 2.3 , -1.58 , 0.23 , -1.58 , 0.23 , 0.95 , 0.01 ,
1111 , 1693494476553846528 , -1 , 226.412703 , 67.221431 , uss-12 , 56040.4 , 24.1 , 2.2 , 24.1 , 2.2 , -1.16 , 0.10 , -1.16 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1112 , 1645455817104121344 , -1 , 226.480902 , 67.199393 , uss-12 , 56040.4 , -54.6 , 2.5 , -54.6 , 2.5 , -1.41 , 0.11 , -1.41 , 0.11 ,  -  ,  -  , CMD
1113 , 1645455606649983872 , 64430 , 226.615832 , 67.196173 , uss-12 , 56040.4 , -244.8 , 2.3 , -244.8 , 2.3 , -2.59 , 0.12 , -2.59 , 0.12 , 1.00 , 0.23 ,
1114 , 1645451968813318016 , 62880 , 226.755349 , 67.148878 , uss-12 , 56040.4 , -242.8 , 2.4 , -242.8 , 2.4 , -2.30 , 0.13 , -2.30 , 0.13 , 1.00 , 0.72 ,
1115 , 1645454575857800320 , -1 , 226.680666 , 67.153446 , uss-12 , 56040.4 , -251.4 , 2.2 , -251.4 , 2.2 , -2.12 , 0.10 , -2.12 , 0.10 , 1.00 , 0.62 ,
1116 , 1645451998877434752 , 62099 , 226.812850 , 67.164462 , uss-12 , 56040.4 , -234.4 , 2.3 , -234.4 , 2.3 , -1.46 , 0.11 , -1.46 , 0.11 , 1.00 , 0.54 ,
1117 , 1645455297412345088 , 63356 , 226.719141 , 67.200975 , uss-12 , 56040.4 , -221.1 , 2.3 , -221.1 , 2.3 , -2.49 , 0.12 , -2.49 , 0.12 , 1.00 , 0.00 ,
1118 , 1645454850735724928 , 64135 , 226.646376 , 67.179006 , uss-12 , 56040.4 , -244.8 , 2.3 , -244.8 , 2.3 , -2.30 , 0.12 , -2.30 , 0.12 , 1.00 , 0.55 ,
1119 , 1645455572290230400 , 64558 , 226.601307 , 67.180180 , uss-12 , 56040.4 , -233.2 , 2.3 , -233.2 , 2.3 , -2.21 , 0.11 , -2.21 , 0.11 , 1.00 , 0.19 ,
891 , 1645455537931287424 , 65082 , 226.523315 , 67.177276 , uss-12 , 56040.4 , -245.7 , 2.3 , -246.8 , 1.6 , -2.57 , 0.14 , -2.41 , 0.09 , 1.00 , 0.36 ,
1120 , 1693401464742006144 , 66124 , 226.327515 , 67.236046 , uss-12 , 56040.4 , -238.1 , 4.1 , -238.1 , 4.1 , -1.42 , 0.23 , -1.42 , 0.23 , 0.97 ,  -  ,
1121 , 1645451930157938560 , 63272 , 226.724868 , 67.140715 , uss-12 , 56040.4 , -247.5 , 2.6 , -247.5 , 2.6 , -1.62 , 0.13 , -1.62 , 0.13 , 1.00 , 0.84 ,
1122 , 1645454472778570496 , 63709 , 226.684846 , 67.133650 , uss-12 , 56040.4 , -249.7 , 2.4 , -249.7 , 2.4 , -2.49 , 0.14 , -2.49 , 0.14 , 1.00 , 0.49 ,
1123 , 1645454541498051456 , 64228 , 226.635290 , 67.141262 , uss-12 , 56040.4 , -243.0 , 2.5 , -243.0 , 2.5 , -2.09 , 0.12 , -2.09 , 0.12 , 1.00 , 0.75 ,
1124 , 1645451895798199808 , 62356 , 226.792169 , 67.137737 , uss-12 , 56040.4 , -243.4 , 6.0 , -243.4 , 6.0 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
847 , 1645451689639761408 , 62304 , 226.796006 , 67.127770 , uss-12 , 56040.4 , -247.9 , 2.4 , -246.3 , 2.3 , -1.53 , 0.11 , -1.53 , 0.08 , 1.00 , 0.89 ,
1125 , 1645451827078734208 , 61260 , 226.869716 , 67.150803 , uss-12 , 56040.4 , -234.6 , 2.5 , -234.6 , 2.5 , -1.66 , 0.11 , -1.66 , 0.11 , 1.00 , 0.70 ,
853 , 1645451586560540160 , 62115 , 226.808911 , 67.118687 , uss-12 , 56040.4 , -245.8 , 2.4 , -244.3 , 2.0 , -1.57 , 0.11 , -1.68 , 0.08 , 1.00 , 0.91 ,
1126 , 1645451723999507328 , 61585 , 226.847483 , 67.134530 , uss-12 , 56040.4 , -241.2 , 2.9 , -241.2 , 2.9 , -2.11 , 0.17 , -2.11 , 0.17 , 1.00 , 0.85 ,
1523 , -1 , 62506 , 226.781795 , 67.136718 , uss-12 , 56040.4 , -250.9 , 7.5 , -250.9 , 7.5 , -1.89 , 0.36 , -1.89 , 0.36 , 1.00 , 0.77 ,
1524 , -1 , 61699 , 226.840585 , 67.149645 , uss-12 , 56040.4 , -256.1 , 27.6 , -256.1 , 27.6 ,  -  ,  -  ,  -  ,  -  ,  -  ,  -  ,
1525 , -1 , 61293 , 226.867188 , 67.139205 , uss-12 , 56040.4 , -240.3 , 6.5 , -240.3 , 6.5 , -1.16 , 0.29 , -1.16 , 0.29 , 0.99 , 0.85 ,
1127 , 1693401292943312896 , 66371 , 226.269406 , 67.210726 , uss-12 , 56040.4 , -255.7 , 2.3 , -255.7 , 2.3 , -2.29 , 0.13 , -2.29 , 0.13 , 1.00 , 0.07 ,
1128 , 1693401288647468672 , 66404 , 226.258432 , 67.204998 , uss-12 , 56040.4 , 8.0 , 2.2 , 8.0 , 2.2 , -1.27 , 0.10 , -1.27 , 0.10 , 0.00 ,  -  , Gaia NM; NA8190
1129 , 1693400674468022912 , 66017 , 226.348077 , 67.213167 , uss-12 , 56040.4 , -68.5 , 2.3 , -68.5 , 2.3 , -1.21 , 0.10 , -1.21 , 0.10 ,  -  ,  -  , CMD; Gaia NM; NA8190
1526 , -1 , 66251 , 226.297272 , 67.233919 , uss-12 , 56040.4 , 44.1 , 5.2 , 44.1 , 5.2 ,  -  ,  -  ,  -  ,  -  , 0.00 ,  -  ,
1130 , 1693400532733516672 , 66321 , 226.284967 , 67.188196 , uss-12 , 56040.4 , -16.3 , 2.4 , -16.3 , 2.4 , -1.62 , 0.12 , -1.62 , 0.12 ,  -  ,  -  , CMD; Gaia NM; NA8190
1527 , -1 , 66312 , 226.286334 , 67.181135 , uss-12 , 56040.4 , -252.3 , 7.0 , -252.3 , 7.0 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
1131 , 1693400395294264832 , 65900 , 226.373026 , 67.190129 , uss-12 , 56040.4 , -235.7 , 2.7 , -235.7 , 2.7 , -2.31 , 0.21 , -2.31 , 0.21 , 1.00 , 0.17 ,
1528 , -1 , 66238 , 226.298555 , 67.166494 , uss-12 , 56040.4 , -246.2 , 4.1 , -246.2 , 4.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1132 , 1693400395294260736 , 65882 , 226.377324 , 67.182590 , uss-12 , 56040.4 , -245.2 , 2.3 , -245.2 , 2.3 , -2.71 , 0.18 , -2.71 , 0.18 ,  -  ,  -  , CMD
872 , 1645455434851256064 , 65035 , 226.532077 , 67.155617 , uss-12 , 56040.4 , -243.2 , 2.5 , -241.1 , 2.8 , -3.36 , 0.38 , -3.36 , 0.38 , 1.00 , 0.14 ,
1133 , 1645455434851249152 , 64993 , 226.539378 , 67.145076 , uss-12 , 56040.4 , -247.8 , 4.1 , -247.8 , 4.1 ,  -  ,  -  ,  -  ,  -  , 1.00 ,  -  ,
1134 , 1645454678937005440 , 64881 , 226.556267 , 67.145015 , uss-12 , 56040.4 , -233.0 , 2.9 , -233.0 , 2.9 , -2.72 , 0.49 , -2.72 , 0.49 , 1.00 ,  -  ,
1135 , 1693400464013733376 , 66231 , 226.300189 , 67.179728 , uss-12 , 56040.4 , -231.2 , 3.0 , -231.2 , 3.0 ,  -  ,  -  ,  -  ,  -  , 0.99 ,  -  ,
1136 , 1645361632765675008 , 65363 , 226.473611 , 67.152337 , uss-12 , 56040.4 , -252.7 , 2.8 , -252.7 , 2.8 , -2.32 , 0.21 , -2.32 , 0.21 , 1.00 , 0.31 ,
1529 , -1 , 66062 , 226.337403 , 67.177082 , uss-12 , 56040.4 , -232.5 , 5.2 , -232.5 , 5.2 , -1.82 , 0.31 , -1.82 , 0.31 , 0.99 , 0.25 ,
1455 , -1 , 65564 , 226.439095 , 67.176277 , uss-12 , 56040.4 , -148.3 , 4.1 , -144.0 , 4.5 , -1.25 , 0.19 , -1.33 , 0.12 , 0.00 ,  -  , 
900 , 1645361637061068928 , 65438 , 226.460491 , 67.148075 , uss-12 , 56040.4 , -245.2 , 2.7 , -242.1 , 4.4 , -2.74 , 0.28 , -2.74 , 0.28 , 1.00 , 0.26 ,
1137 , 1645361667129155200 , 65320 , 226.481382 , 67.150085 , uss-12 , 56040.4 , -119.8 , 2.4 , -119.8 , 2.4 , -1.56 , 0.13 , -1.56 , 0.13 ,  -  ,  -  , CMD; Gaia NM; NA8190
1530 , -1 , 65607 , 226.431376 , 67.151119 , uss-12 , 56040.4 , -186.5 , 3.2 , -186.5 , 3.2 , -2.51 , 0.27 , -2.51 , 0.27 ,  -  ,  -  , CMD; Gaia NM; NA8190


==> table_mmt.csv <==
#source_id, mem_dsph, mem_mr, comments
1645062084566433024 , 0.00 ,  -  , Gaia
1645062290724870656 , 0.00 ,  -  , Gaia
1645066177670984448 , 0.00 ,  -  , Gaia
1645066654411278592 , 0.00 ,  -  , Gaia
1645068170535837696 , 0.00 ,  -  , Gaia
1645069506269561344 , 0.00 ,  -  , Gaia
1645073457639488384 , 0.00 ,  -  , Gaia
1645076172058817280 , 0.00 ,  -  , Gaia
1645076515656204416 , 0.00 ,  -  , Gaia
1645076588671740544 , 0.00 ,  -  , Gaia
1645077649527575936 , 0.00 ,  -  , Gaia
1645078233643130496 , 0.00 ,  -  , Gaia
1645079436233973632 , 0.00 ,  -  , Gaia
1645080333883223936 , 0.00 ,  -  , Gaia
1645172963441724416 , 0.00 ,  -  , Gaia
1645174170328488192 , 0.00 ,  -  , Gaia
1645238800996275200 , 0.00 ,  -  ,
1645246669376392704 , 0.00 ,  -  , CMD; Gaia
1645247420994529280 , 0.00 ,  -  , Gaia
1645247764591887616 , 0.00 ,  -  , Gaia
1645248249924320640 , 0.00 ,  -  , Gaia
1645249040198440064 , 0.00 ,  -  , Gaia
1645249211997040128 , 0.00 ,  -  , CMD; Gaia
1645249516938582016 , 0.00 ,  -  , Gaia
1645251273581346816 , 0.00 ,  -  , CMD; Gaia
1645251750321606272 , 0.00 ,  -  , Gaia
1645252300077380480 , 0.00 ,  -  , Gaia
1645252952912437760 , 0.00 ,  -  , Gaia
1645253021631922944 , 0.00 ,  -  , CMD; Gaia
1645253330869548032 , 0.00 ,  -  , Gaia
1645255602908383360 , 0.00 ,  -  , Gaia
1645259446902993664 , 0.00 ,  -  , CMD; Gaia
1645259515622477312 , 0.00 ,  -  , Gaia
1645260512054923264 , 0.00 ,  -  , Gaia
1645266525009154048 , 0.00 ,  -  , Gaia
1645267422658349824 , 0.00 ,  -  , Gaia
1645268105557410560 , 0.00 ,  -  ,
1645269003206317568 , 0.00 ,  -  , Gaia
1645269651745356160 , 0.00 ,  -  , Gaia
1645270033998463744 , 0.00 ,  -  , Gaia
1645270201501181568 , 1.00 , 0.24 ,
1645270510739088000 , 0.99 , 0.27 ,
1645271266653337472 , 0.00 ,  -  , Gaia
1645272267381463936 , 0.00 ,  -  , Gaia
1645272885856756864 , 0.00 ,  -  , Gaia
1645275187959258112 , 0.00 ,  -  , Gaia
1645275875153981184 , 0.00 ,  -  , CMD; Gaia
1645277696220166912 , 0.00 ,  -  , CMD; Gaia
1645278207320493824 , 0.00 ,  -  , Gaia
1645278997594197760 , 0.00 ,  -  , Gaia
1645279238112620160 , 0.00 ,  -  , Gaia
1645279375551579520 , 0.00 ,  -  , CMD; Gaia
1645279856587658880 , 0.00 ,  -  , CMD; Gaia
1645279925307390976 , 0.16 ,  -  ,
1645280101401851392 , 0.00 ,  -  , CMD; Gaia
1645281162258001920 , 0.00 ,  -  , CMD
1645281303992699264 , 0.00 ,  -  , CMD; Gaia
1645281608934634368 , 0.00 ,  -  , Gaia
1645281849452778752 , 0.00 ,  -  , CMD; Gaia
1645281986891738240 , 0.00 ,  -  , Gaia
1645282369144591104 , 0.00 ,  -  , CMD; Gaia
1645285972621450752 , 1.00 , 0.06 ,
1645287209571980288 , 0.00 ,  -  ,
1645287278291468160 , 0.00 ,  -  , Gaia
1645287866702738432 , 0.00 ,  -  , Gaia
1645288412162860544 , 0.00 ,  -  ,
1645288966214367232 , 0.00 ,  -  , Gaia
1645289580393992704 , 0.00 ,  -  , Gaia
1645289893927306880 , 0.00 ,  -  , CMD; Gaia
1645290065726001280 , 0.00 ,  -  , Gaia
1645290576826412032 , 0.00 ,  -  , Gaia
1645291298380946304 , 0.00 ,  -  ,
1645291298384851840 , 0.00 ,  -  , Gaia
1645291367100418304 , 0.00 ,  -  , Gaia
1645291504539377152 , 0.00 ,  -  , Gaia
1645292333468682496 , 0.00 ,  -  , Gaia
1645293329901094784 , 0.00 ,  -  , Gaia
1645294184598450816 , 0.00 ,  -  , Gaia
1645299033617674368 , 0.00 ,  -  ,
1645300098769567488 , 0.00 ,  -  ,
1645300747308516864 , 0.00 ,  -  , Gaia
1645300889043549184 , 0.00 ,  -  , CMD; Gaia
1645301193985146752 , 0.00 ,  -  , Gaia
1645302190417567488 , 0.00 ,  -  , Gaia
1645302190417570560 , 0.00 ,  -  , Gaia
1645303053707075968 , 0.00 ,  -  , Gaia
1645303324288964864 , 0.00 ,  -  , Gaia
1645304355081376256 , 1.00 , 0.28 ,
1645304698678777856 , 0.00 ,  -  , Gaia
1645305046571893888 , 0.00 ,  -  , CMD; Gaia
1645305110995335168 , 0.00 ,  -  , Gaia
1645305454592735360 , 0.00 ,  -  , Gaia
1645307005076986368 , 0.00 ,  -  , CMD; Gaia
1645307756695498368 , 0.00 ,  -  , Gaia
1645308306451313024 , 0.00 ,  -  ,
1645318098976713856 , 0.00 ,  -  , Gaia
1645319030985418368 , 0.00 ,  -  , Gaia
1645319683820493824 , 0.00 ,  -  , Gaia
1645326826350265216 , 0.00 ,  -  , Gaia
1645327066868441856 , 1.00 , 0.69 ,
1645327380401892096 , 0.00 ,  -  , CMD; Gaia
1645327547904811008 , 0.00 ,  -  , Gaia
1645327960221657472 , 0.00 ,  -  , Gaia
1645328101956352000 , 0.00 ,  -  ,
1645328754791383296 , 0.00 ,  -  , Gaia
1645329064029028992 , 0.00 ,  -  , CMD; Gaia
1645329712568382464 , 0.00 ,  -  , Gaia
1645330300979614720 , 0.00 ,  -  , Gaia
1645332259484700800 , 1.00 , 0.13 ,
1645337580948516736 , 0.00 ,  -  , Gaia
1645337958905643648 , 1.00 , 0.19 ,
1645338130704328064 , 1.00 , 0.61 ,
1645339024057541120 , 1.00 , 0.77 ,
1645341399175118720 , 0.00 ,  -  , Gaia
1645341497958706432 , 0.00 ,  -  , Gaia
1645341605333551872 , 0.00 ,  -  , Gaia
1645341811491985280 , 1.00 , 0.88 ,
1645342082074275456 , 1.00 , 0.93 ,
1645342391311916416 , 1.00 , 0.89 ,
1645342872348263552 , 1.00 , 0.85 ,
1645343181585913984 , 1.00 , 0.93 ,
1645343490823554048 , 1.00 , 0.69 ,
1645343937500159232 , 1.00 , 0.50 ,
1645344040579375104 , 1.00 , 0.90 ,
1645344178018328704 , 0.00 ,  -  , Gaia
1645347274690378112 , 0.00 ,  -  , Gaia
1645348374202006912 , 0.00 ,  -  , Gaia
1645353764385318656 , 1.00 , 0.85 ,
1645353871760153216 , 1.00 , 0.86 ,
1645354279781389440 , 0.00 ,  -  , Gaia
1645355486667859840 , 1.00 , 0.93 ,
1645355624106814976 , 1.00 , 0.96 ,
1645355688530682624 , 1.00 , 0.94 ,
1645355830265271168 , 1.00 , 0.16 ,
1645356169567029504 , 1.00 , 0.86 ,
1645356242582107136 , 1.00 , 0.81 ,
1645356444444942720 , 1.00 , 0.90 ,
1645357101575565568 , 1.00 , 0.93 ,
1645357337798141312 , 1.00 , 0.98 ,
1645357406517619072 , 1.00 , 0.94 ,
1645357410813212160 , 1.00 , 0.88 ,
1645357475237097856 , 1.00 , 0.86 ,
1645357509596836096 , 1.00 , 0.93 ,
1645357513892427520 , 0.00 ,  -  , Gaia
1645360090872829312 , 1.00 , 0.98 ,
1645360567613553408 , 0.00 ,  -  , Gaia
1645360567613553536 , 0.00 ,  -  , CMD; Gaia
1645360674988382464 , 1.00 , 0.86 ,
1645361632765674624 , 1.00 , 0.28 ,
1645361735844888960 , 0.00 ,  -  , Gaia
1645362629197758336 , 0.00 ,  -  , Gaia
1645362805292174592 , 0.00 ,  -  , Gaia
1645363591270435968 , 0.00 ,  -  ,
1645367439561142016 , 0.00 ,  -  , Gaia
1645369776023362304 , 0.00 ,  -  ,
1645372941415013120 , 0.00 ,  -  , Gaia
1645376441812625920 , 0.00 ,  -  , Gaia
1645376652266753152 , 0.00 ,  -  ,
1645376716690536192 , 1.00 , 0.03 ,
1645377236382310912 , 0.00 ,  -  , Gaia
1645378572116992256 , 0.00 ,  -  , Gaia
1645379190592299008 , 0.00 ,  -  , Gaia
1645379602908521856 , 0.00 ,  -  , Gaia
1645381011657803648 , 0.00 ,  -  , Gaia
1645381084672991104 , 0.00 ,  -  , Gaia
1645381634428808448 , 0.00 ,  -  , Gaia
1645382012385934720 , 0.00 ,  -  ,
1645382081105409024 , 0.00 ,  -  , Gaia
1645382145529185792 , 0.00 ,  -  , Gaia
1645382527782012288 , 0.00 ,  -  , Gaia
1645382733940442624 , 0.00 ,  -  , Gaia
1645382768300181632 , 0.00 ,  -  , Gaia
1645383897875869440 , 0.00 ,  -  , Gaia
1645384275832958720 , 0.00 ,  -  , Gaia
1645384481991395328 , 0.00 ,  -  , Gaia
1645386165618581376 , 1.00 , 0.06 ,
1645386268697801984 , 0.00 ,  -  , Gaia
1645387024612065024 , 0.00 ,  -  , Gaia
1645387814886048896 , 0.00 ,  -  ,
1645387853541520000 , 1.00 , 0.30 ,
1645389292354805632 , 0.00 ,  -  , Gaia
1645389532872959744 , 1.00 , 0.09 ,
1645389670311918080 , 1.00 , 0.02 ,
1645389743327072640 , 0.00 ,  -  , Gaia
1645389773391135360 , 0.00 ,  -  , Gaia
1645389773391135616 , 0.00 ,  -  , Gaia
1645389807750875264 , 1.00 , 0.59 ,
1645389842110620160 , 0.00 ,  -  , CMD
1645389846406290304 , 0.00 ,  -  , Gaia
1645389915125769216 , 0.00 ,  -  , CMD; Gaia
1645391079061236352 , 0.00 ,  -  , Gaia
1645391358233503360 , 0.00 ,  -  , Gaia
1645392041133916672 , 0.00 ,  -  ,
1645392251587987584 , 1.00 , 0.47 ,
1645393037566293376 , 0.00 ,  -  ,
1645393522898301696 , 0.00 ,  -  , Gaia
1645393896559763328 , 0.00 ,  -  , Gaia
1645394068363640704 , 0.00 ,  -  , Gaia
1645394175733388672 , 0.00 ,  -  , Gaia
1645394343236379648 , 0.00 ,  -  , Gaia
1645394381891938560 , 0.00 ,  -  , Gaia
1645394618114309760 , 1.00 , 0.37 ,
1645394794208691840 , 1.00 , 0.01 ,
1645395103446270848 , 1.00 , 0.26 ,
1645395511467524352 , 0.00 ,  -  , Gaia
1645395614546750208 , 0.00 ,  -  , Gaia
1645395687561826432 , 0.00 ,  -  , Gaia
1645395717625975168 , 0.00 ,  -  , Gaia
1645395992503893248 , 1.00 , 0.42 ,
1645396061223332864 , 0.00 ,  -  , Gaia
1645396512195621632 , 0.00 ,  -  , Gaia
1645396890152743936 , 0.01 ,  -  ,
1645397027591701888 , 0.00 ,  -  , Gaia
1645401730580664960 , 0.00 ,  -  , CMD; Gaia
1645402486494931200 , 0.00 ,  -  , Gaia
1645402864452049408 , 0.00 ,  -  , Gaia
1645403109265390720 , 0.00 ,  -  , Gaia
1645403139329964416 , 0.00 ,  -  , Gaia
1645403242409180160 , 0.00 ,  -  , Gaia
1645403276768914816 , 0.00 ,  -  , Gaia
1645403448567619840 , 0.00 ,  -  , Gaia
1645403551646829824 , 0.00 ,  -  , Gaia
1645405063475331200 , 0.00 ,  -  , Gaia
1645413344171215872 , 0.00 ,  -  ,
1645414100085469696 , 0.00 ,  -  , Gaia
1645414959079971200 , 1.00 , 0.08 ,
1645415547490608384 , 1.00 , 0.01 ,
1645416264749533696 , 0.00 ,  -  , Gaia
1645416470908478464 , 0.00 ,  -  , Gaia
1645416470908479616 , 0.00 ,  -  , CMD; Gaia
1645417055024031488 , 0.00 ,  -  , Gaia
1645417536059266048 , 0.00 ,  -  , Gaia
1645417707857964160 , 0.00 ,  -  , Gaia
1645417982735877120 , 0.00 ,  -  , Gaia
1645418532492799744 , 0.00 ,  -  , Gaia
1645418566852539648 , 0.00 ,  -  , Gaia
1645419391485771520 , 1.00 , 0.70 ,
1645419769442899200 , 0.00 ,  -  , Gaia
1645419906882479488 , 1.00 , 0.00 ,
1645420353558455680 , 1.00 , 0.58 ,
1645420701451445376 , 1.00 , 0.52 ,
1645420903314307072 , 0.00 ,  -  , Gaia
1645420903314313472 , 1.00 , 0.86 ,
1645421487430300544 , 0.00 ,  -  ,
1645421556149779840 , 0.00 ,  -  , Gaia
1645422002825284480 , 1.00 , 0.00 ,
1645422964898671744 , 0.00 ,  -  , Gaia
1645422969194197504 , 1.00 , 0.65 ,
1645423033617641984 , 0.00 ,  -  ,
1645423106633060736 , 0.00 ,  -  , Gaia
1645423136696666880 , 0.00 ,  -  , Gaia
1645425267005172352 , 0.00 ,  -  , Gaia
1645428118858926720 , 0.00 ,  -  , CMD
1645428221937951616 , 1.00 , 0.38 ,
1645429080931419776 , 0.00 ,  -  , Gaia
1645430459615837440 , 0.00 ,  -  , Gaia
1645432551265383552 , 0.00 ,  -  , Gaia
1645432654344597120 , 0.00 ,  -  , Gaia
1645432654344599936 , 1.00 , 0.01 ,
1645432791783557248 , 0.00 ,  -  , Gaia
1645433375899125248 , 1.00 , 0.40 ,
1645433655072755072 , 0.00 ,  -  , Gaia
1645434406691284736 , 1.00 , 0.79 ,
1645434475410769792 , 0.00 ,  -  , Gaia
1645435196965285760 , 1.00 , 0.63 ,
1645435265684765952 , 1.00 , 0.54 ,
1645435613577859968 , 0.00 ,  -  , Gaia
1645435643641871232 , 1.00 , 0.36 ,
1645435678001613440 , 1.00 , 0.90 ,
1645435678001615104 , 1.00 , 0.50 ,
1645435918519784064 , 1.00 , 0.77 ,
1645436025894712064 , 1.00 , 0.82 ,
1645436128972702336 , 1.00 , 0.81 ,
1645436365196414336 , 0.00 ,  -  , Gaia
1645436433915894656 , 1.00 , 0.01 ,
1645436433915897600 , 1.00 , 0.87 ,
1645436502635366528 , 1.00 , 0.69 ,
1645436605714587648 , 0.00 ,  -  , Gaia
1645436708793820416 , 1.00 , 0.22 ,
1645437056686854656 , 0.00 ,  -  ,
1645437361628788864 , 1.00 , 0.81 ,
1645437636506703488 , 1.00 , 0.95 ,
1645437739585932928 , 1.00 , 0.83 ,
1645437911384597504 , 1.00 , 0.81 ,
1645438014463828224 , 1.00 , 0.91 ,
1645438220622846976 , 1.00 , 0.90 ,
1645438358061221248 , 1.00 , 0.95 ,
1645438495500177408 , 1.00 , 0.93 ,
1645438499795871232 , 1.00 , 0.92 ,
1645438564219661312 , 1.00 , 0.51 ,
1645438568515352448 , 1.00 , 0.86 ,
1645438632939140096 , 1.00 , 0.92 ,
1645438667298868992 , 1.00 , 0.88 ,
1645438736018352384 , 1.00 , 0.95 ,
1645439010896245120 , 1.00 , 0.89 ,
1645439045255993088 , 0.00 ,  -  , Gaia
1645439079615734272 , 1.00 , 0.53 ,
1645439118271169280 , 1.00 , 0.29 ,
1645439148335217408 , 1.00 , 0.93 ,
1645439217054684672 , 1.00 , 0.92 ,
1645439358789337344 , 1.00 , 0.95 ,
1645439491932608640 , 0.00 ,  -  , Gaia
1645439633667251072 , 1.00 , 0.94 ,
1645440247846870784 , 1.00 , 0.90 ,
1645440247846870912 , 0.00 ,  -  , Gaia
1645440286502277120 , 1.00 , 0.93 ,
1645440316566338176 , 1.00 , 0.93 ,
1645440385285817984 , 1.00 , 0.96 ,
1645440454005313664 , 1.00 , 0.26 ,
1645440557084541952 , 1.00 , 0.98 ,
1645440591444265344 , 0.00 ,  -  , Gaia
1645440660163752192 , 0.00 ,  -  ,
1645440660163756800 , 1.00 , 0.82 ,
1645440763242991360 , 1.00 , 0.97 ,
1645440969401418368 , 1.00 , 0.97 ,
1645441008056886400 , 1.00 , 0.60 ,
1645441038120914048 , 1.00 , 0.98 ,
1645441179855477504 , 0.00 ,  -  , Gaia
1645441420373645824 , 0.00 ,  -  , Gaia
1645441592172345216 , 0.00 ,  -  ,
1645441656596156928 , 1.00 , 0.54 ,
1645441901409997312 , 0.00 ,  -  , Gaia
1645441970129472000 , 1.00 , 0.69 ,
1645442034553288320 , 1.00 , 0.26 ,
1645442068913028864 , 0.00 ,  -  , Gaia
1645442171992247296 , 1.00 , 0.46 ,
1645442313726845312 , 1.00 , 0.23 ,
1645442343790913664 , 1.00 , 0.81 ,
1645442519885276160 , 0.00 ,  -  , Gaia
1645442519885374464 , 0.00 ,  -  , Gaia
1645442584309088256 , 1.00 , 0.94 ,
1645442622964496000 , 1.00 , 0.33 ,
1645443000921628800 , 1.00 , 0.00 ,
1645443065345452032 , 1.00 , 0.93 ,
1645443138360577792 , 1.00 , 0.78 ,
1645443168424692224 , 1.00 , 0.54 ,
1645443202784422016 , 1.00 , 0.76 ,
1645443241439799936 , 0.00 ,  -  , Gaia
1645443305863662592 , 1.00 , 0.58 ,
1645443859915094272 , 1.00 , 0.57 ,
1645443958698693632 , 1.00 , 0.74 ,
1645444611533744256 , 1.00 , 0.01 ,
1645444645893471232 , 1.00 , 0.79 ,
1645444817692179712 , 1.00 , 0.89 ,
1645445058210352512 , 1.00 , 0.87 ,
1645445058210358528 , 1.00 , 0.89 ,
1645445131225420160 , 1.00 , 0.96 ,
1645445333088275456 , 1.00 , 0.91 ,
1645445406103329792 , 0.00 ,  -  , Gaia
1645445436167513472 , 0.00 ,  -  , Gaia
1645445509182547584 , 0.00 ,  -  , Gaia
1645445607966082944 , 0.00 ,  -  , Gaia
1645445784060433152 , 1.00 , 0.90 ,
1645445852778692224 , 1.00 , 0.93 ,
1645445882843996032 , 0.00 ,  -  , CMD
1645445917203751936 , 1.00 , 0.89 ,
1645445990218862720 , 1.00 , 0.13 ,
1645446020282986112 , 1.00 , 0.97 ,
1645446093298079488 , 1.00 , 0.88 ,
1645446260801177344 , 1.00 , 0.92 ,
1645446329520661504 , 1.00 , 0.77 ,
1645446333816254848 , 1.00 , 0.96 ,
1645446333816255360 , 1.00 , 0.97 ,
1645446368175989120 , 0.00 ,  -  , Gaia
1645446466959616384 , 1.00 , 0.97 ,
1645446501319355136 , 1.00 , 0.98 ,
1645446535679093760 , 1.00 , 0.95 ,
1645446643053887488 , 0.00 ,  -  , Gaia
1645446673118010240 , 1.00 , 0.95 ,
1645446707477733120 , 1.00 , 0.98 ,
1645446776197230336 , 1.00 , 0.96 ,
1645446776203260032 , 1.00 , 0.96 ,
1645446810556987904 , 1.00 , 0.92 ,
1645446814852587264 , 1.00 , 0.95 ,
1645446844916716800 , 1.00 , 0.95 ,
1645446913636182400 , 1.00 , 0.89 ,
1645446947995928320 , 1.00 , 0.98 ,
1645446982355668480 , 1.00 , 0.94 ,
1645446982355668992 , 1.00 , 0.90 ,
1645447119794643328 , 1.00 , 0.91 ,
1645447188514109696 , 0.00 ,  -  , Gaia
1645447222873872384 , 0.00 ,  -  ,
1645447227169451520 , 1.00 , 0.97 ,
1645447394672570880 , 1.00 , 0.97 ,
1645447463392038784 , 1.00 , 0.95 ,
1645447532111520640 , 1.00 , 0.91 ,
1645447532111529600 , 1.00 , 0.97 ,
1645447566471272832 , 1.00 , 0.88 ,
1645447635190762240 , 1.00 , 0.91 ,
1645447639486316160 , 0.00 ,  -  , Gaia
1645447811285006464 , 1.00 , 0.90 ,
1645447841349168256 , 1.00 , 0.97 ,
1645447910068657536 , 1.00 , 0.88 ,
1645447944428389120 , 1.00 , 0.86 ,
1645447978788137856 , 0.00 ,  -  , Gaia
1645448081867341184 , 1.00 , 0.96 ,
1645448189242134784 , 1.00 , 0.01 ,
1645448219306318208 , 1.00 , 0.96 ,
1645448429760307968 , 1.00 , 0.93 ,
1645448494184247296 , 1.00 , 0.99 ,
1645448601558996736 , 1.00 , 0.95 ,
1645448631623195904 , 0.00 ,  -  , Gaia
1645448769062170496 , 0.00 ,  -  , Gaia
1645448803421920000 , 1.00 , 0.71 ,
1645448807717433472 , 1.00 , 0.99 ,
1645448837781598336 , 1.00 , 0.93 ,
1645448940860829312 , 1.00 , 0.97 ,
1645448975220572416 , 1.00 , 0.96 ,
1645448979516115712 , 1.00 , 0.99 ,
1645449151314806784 , 1.00 , 0.99 ,
1645449220034284928 , 1.00 , 0.94 ,
1645449250098488832 , 1.00 , 0.66 ,
1645449250098494848 , 1.00 , 0.15 ,
1645449456256933248 , 1.00 , 0.98 ,
1645449490616675968 , 1.00 , 0.98 ,
1645449593695905664 , 1.00 , 0.98 ,
1645449593695905792 , 1.00 , 0.97 ,
1645449593695907328 , 1.00 , 0.79 ,
1645449597991415296 , 1.00 , 0.71 ,
1645449628055648512 , 1.00 , 0.98 ,
1645449632351157120 , 1.00 , 0.99 ,
1645449696775111808 , 1.00 , 0.91 ,
1645449701070628864 , 1.00 , 0.97 ,
1645449765494604032 , 1.00 , 0.80 ,
1645449799854333696 , 0.00 ,  -  , Gaia
1645449902933568256 , 1.00 , 0.80 ,
1645450074732003840 , 0.00 ,  -  , Gaia
1645450113387438592 , 1.00 , 0.90 ,
1645450182105684480 , 1.00 , 0.83 ,
1645450216466651264 , 0.00 ,  -  , Gaia
1645450693207331712 , 1.00 , 0.96 ,
1645450968085252992 , 1.00 , 0.91 ,
1645450968085259520 , 1.00 , 0.99 ,
1645450972380906112 , 1.00 , 0.98 ,
1645451071164437760 , 1.00 , 0.98 ,
1645451350338020736 , 1.00 , 0.93 ,
1645451380402090496 , 1.00 , 0.97 ,
1645451384697757952 , 1.00 , 0.95 ,
1645451449121581824 , 1.00 , 0.61 ,
1645451827078734208 , 1.00 , 0.95 ,
1645451964517683328 , 1.00 , 0.94 ,
1645451998877425024 , 1.00 , 0.88 ,
1645451998877434752 , 1.00 , 0.89 ,
1645452136316350720 , 1.00 , 0.89 ,
1645452170676094848 , 1.00 , 0.97 ,
1645452209331489536 , 1.00 , 0.99 ,
1645452308115069184 , 1.00 , 0.96 ,
1645452346770445824 , 1.00 , 0.01 ,
1645452376834557824 , 1.00 , 0.99 ,
1645452411194278144 , 1.00 , 0.23 ,
1645452514273501312 , 1.00 , 0.88 ,
1645452617352732928 , 1.00 , 0.95 ,
1645452651712483840 , 1.00 , 0.98 ,
1645452724727574656 , 1.00 , 0.99 ,
1645452724727575168 , 1.00 , 0.75 ,
1645452827806792064 , 1.00 , 0.98 ,
1645452827806792960 , 1.00 , 0.77 ,
1645452896526270848 , 1.00 , 0.96 ,
1645452926590418432 , 1.00 , 0.97 ,
1645452995309881984 , 1.00 , 0.89 ,
1645453064029355520 , 1.00 , 0.97 ,
1645453064029361024 , 1.00 , 0.89 ,
1645453373266990208 , 1.00 , 0.89 ,
1645453411922339712 , 1.00 , 0.88 ,
1645453515001550848 , 1.00 , 0.33 ,
1645453618080768000 , 1.00 , 0.79 ,
1645453618080769152 , 1.00 , 0.87 ,
1645453721159987072 , 1.00 , 0.91 ,
1645453785583859840 , 1.00 , 0.94 ,
1645453819943612416 , 0.00 ,  -  , Gaia
1645453824239208192 , 1.00 , 0.93 ,
1645453927318424704 , 1.00 , 0.97 ,
1645453996037901696 , 1.00 , 0.98 ,
1645453996037902592 , 0.00 ,  -  , Gaia
1645454064757373056 , 1.00 , 0.96 ,
1645454202196334720 , 1.00 , 0.96 ,
1645454270915811328 , 1.00 , 0.90 ,
1645454305275551616 , 0.00 ,  -  , Gaia
1645454369699345024 , 1.00 , 0.96 ,
1645454575857800320 , 1.00 , 0.95 ,
1645454610217518464 , 1.00 , 0.98 ,
1645454953814935680 , 0.99 , 0.81 ,
1645455297412345088 , 1.00 , 0.04 ,
1645455331772093056 , 1.00 , 0.88 ,
1645455606649983872 , 1.00 , 0.90 ,
1645456396924749696 , 1.00 , 0.27 ,
1645456465644226048 , 0.00 ,  -  , Gaia
1645456568722678784 , 1.00 , 0.74 ,
1645456568722681216 , 0.00 ,  -  , Gaia
1645456573017053184 , 0.00 ,  -  , Gaia
1645456607378005632 , 1.00 , 0.92 ,
1645456813536436864 , 1.00 , 0.84 ,
1645456877960344960 , 1.00 , 0.85 ,
1645457118478534784 , 1.00 , 0.75 ,
1645457118478537856 , 1.00 , 0.86 ,
1645457152838270720 , 1.00 , 0.69 ,
1645457255917500032 , 1.00 , 0.83 ,
1645457358996710656 , 1.00 , 0.83 ,
1645457702594807808 , 0.00 ,  -  ,
1645457736954546304 , 0.00 ,  -  ,
1645457878688425984 , 0.00 ,  -  , Gaia
1645458153566333184 , 1.00 , 0.75 ,
1645458462803978624 , 1.00 , 0.87 ,
1645458492868794624 , 1.00 , 0.76 ,
1645458767745949312 , 1.00 , 0.98 ,
1645458802105683072 , 1.00 , 0.87 ,
1645458802105689216 , 1.00 , 0.86 ,
1645458840761015552 , 1.00 , 0.99 ,
1645458909480495104 , 1.00 , 0.98 ,
1645458973904407936 , 1.00 , 0.99 ,
1645458978199974016 , 1.00 , 0.98 ,
1645459008264132352 , 0.97 , 0.97 ,
1645459042623873536 , 1.00 , 0.98 ,
1645459111343360512 , 1.00 , 0.96 ,
1645459283142055296 , 1.00 , 0.98 ,
1645459317501803520 , 1.00 , 0.98 ,
1645459317501804416 , 1.00 , 0.99 ,
1645459386221284224 , 1.00 , 0.69 ,
1645459420581023232 , 1.00 , 0.98 ,
1645459424876574720 , 1.00 , 0.99 ,
1645459454940774272 , 1.00 , 0.96 ,
1645459454940778496 , 1.00 , 0.74 ,
1645459527955792896 , 1.00 , 0.97 ,
1645459527955793792 , 1.00 , 0.82 ,
1645459558019971456 , 0.93 ,  -  ,
1645459626739460352 , 1.00 , 0.97 ,
1645459661099209856 , 1.00 , 0.91 ,
1645459695458940288 , 1.00 , 0.97 ,
1645459729818699648 , 1.00 , 0.65 ,
1645459768473960448 , 0.00 ,  -  , Gaia
1645459798538183040 , 1.00 , 0.85 ,
1645459832897866112 , 1.00 , 0.94 ,
1645459837193429632 , 1.00 , 0.76 ,
1645459901617348096 , 1.00 , 0.81 ,
1645459935977088128 , 1.00 , 0.75 ,
1645460004696579712 , 1.00 , 0.61 ,
1645460004696581248 , 1.00 , 0.37 ,
1645460039056317952 , 0.00 ,  -  , Gaia
1645460142135531136 , 1.00 , 0.50 ,
1645460180790815744 , 1.00 , 0.82 ,
1645460215150554240 , 1.00 , 0.62 ,
1645460245214752512 , 1.00 , 0.97 ,
1645460279574503424 , 1.00 , 0.97 ,
1645460313934236032 , 0.00 ,  -  , Gaia
1645460382653702912 , 1.00 , 0.97 ,
1645460417013464960 , 1.00 , 0.93 ,
1645460455668726144 , 1.00 , 0.92 ,
1645460485732945152 , 1.00 , 0.95 ,
1645460588812164352 , 1.00 , 0.94 ,
1645460588812172544 , 1.00 , 0.75 ,
1645460794970600832 , 1.00 , 0.39 ,
1645460829330355072 , 1.00 , 0.84 ,
1645460902345405696 , 1.00 , 0.67 ,
1645460936705066240 , 1.00 , 0.96 ,
1645460936705068288 , 1.00 , 0.98 ,
1645461035488766720 , 1.00 , 0.76 ,
1645461104208247168 , 1.00 , 0.99 ,
1645461108503763840 , 0.00 ,  -  , Gaia
1645461207287458944 , 1.00 , 0.95 ,
1645461241647194368 , 1.00 , 0.00 ,
1645461310366681600 , 1.00 , 0.95 ,
1645461349021932160 , 1.00 , 0.99 ,
1645461379086174592 , 1.00 , 0.97 ,
1645461486460888448 , 1.00 , 0.99 ,
1645461516525126912 , 0.00 ,  -  , Gaia
1645461550884862464 , 1.00 , 0.30 ,
1645461589540107392 , 1.00 , 0.96 ,
1645461619604349824 , 1.00 , 0.99 ,
1645461653964098176 , 1.00 , 0.95 ,
1645461653964099328 , 1.00 , 0.44 ,
1645461825762783616 , 1.00 , 0.98 ,
1645461860122525952 , 1.00 , 0.80 ,
1645461898777757056 , 1.00 , 0.81 ,
1645462036216698112 , 1.00 , 0.97 ,
1645462139295913984 , 1.00 , 0.95 ,
1645462276734874240 , 1.00 , 0.68 ,
1645462311094607488 , 1.00 , 0.93 ,
1645462616036785152 , 1.00 , 0.97 ,
1645462860850430720 , 0.00 ,  -  , Gaia
1645463131432779264 , 1.00 , 0.68 ,
1645463200152259840 , 1.00 , 0.48 ,
1645463268871750272 , 1.00 , 0.96 ,
1645463543749672704 , 1.00 , 0.86 ,
1645463681188627072 , 1.00 , 0.80 ,
1645463715548378112 , 1.00 , 0.70 ,
1645463784267854464 , 0.00 ,  -  , Gaia
1645464230945102208 , 1.00 , 0.76 ,
1645464437103535872 , 0.00 ,  -  , Gaia
1645464746341182080 , 0.00 ,  -  , Gaia
1645464746341182208 , 0.00 ,  -  , Gaia
1645464819355505408 , 0.00 ,  -  , Gaia
1645465364815843200 , 0.00 ,  -  , Gaia
1645465364815847296 , 1.00 , 0.91 ,
1645465364820471424 , 1.00 , 0.06 ,
1645466258169676032 , 1.00 , 0.53 ,
1645466502982693632 , 0.00 ,  -  , Gaia
1645466537342432896 , 0.00 ,  -  , Gaia
1645466674781392896 , 1.00 , 0.84 ,
1645466739206012544 , 1.00 , 0.65 ,
1645467396335905920 , 1.00 , 0.55 ,
1645467529479252096 , 0.00 ,  -  , Gaia
1645467598198727040 , 1.00 , 0.62 ,
1645467666918220416 , 1.00 , 0.22 ,
1645467804357171968 , 1.00 , 0.71 ,
1645467808652746496 , 1.00 , 0.88 ,
1645467838716919168 , 0.00 ,  -  , Gaia
1645467911731964032 , 1.00 , 0.93 ,
1645467941796145792 , 1.00 , 0.87 ,
1645468079235102848 , 0.00 ,  -  , Gaia
1645468216674074368 , 0.00 ,  -  , Gaia
1645468251033820800 , 1.00 , 0.91 ,
1645468491551994240 , 1.00 , 0.77 ,
1645468564567004416 , 1.00 , 0.91 ,
1645468663350655232 , 1.00 , 0.87 ,
1645468770725426560 , 1.00 , 0.39 ,
1645468938228579072 , 1.00 , 0.96 ,
1645468942524116992 , 1.00 , 0.67 ,
1645469041307806080 , 0.00 ,  -  ,
1645469144387032320 , 1.00 , 0.95 ,
1645469148682554624 , 1.00 , 0.98 ,
1645469251761769216 , 1.00 , 0.98 ,
1645470007676021376 , 0.00 ,  -  , Gaia
1645471961885571968 , 1.00 , 0.98 ,
1645471996245310208 , 1.00 , 0.92 ,
1645471996245312000 , 1.00 , 0.95 ,
1645472030605051392 , 1.00 , 0.83 ,
1645472030606771840 , 0.00 ,  -  ,
1645472064964794240 , 1.00 , 0.31 ,
1645472236763989632 , 0.00 ,  -  , Gaia
1645472241059004544 , 0.00 ,  -  , Gaia
1645472374202457984 , 0.00 ,  -  , Gaia
1645472374202461568 , 1.00 , 0.93 ,
1645472378497962240 , 0.00 ,  -  , Gaia
1645472442921938560 , 1.00 , 0.94 ,
1645472515936918016 , 0.00 ,  -  , Gaia
1645472580360893568 , 1.00 , 0.98 ,
1645472790814882688 , 1.00 , 0.96 ,
1645472889598564608 , 1.00 , 0.95 ,
1645472923958303872 , 1.00 , 0.84 ,
1645472962613522304 , 1.00 , 0.96 ,
1645473027037478144 , 1.00 , 0.96 ,
1645473130116705408 , 1.00 , 0.97 ,
1645473198836191360 , 1.00 , 0.88 ,
1645473198836196992 , 1.00 , 0.99 ,
1645473233195931776 , 1.00 , 0.99 ,
1645473370634876160 , 1.00 , 0.95 ,
1645473611153067520 , 1.00 , 0.98 ,
1645473649808287744 , 1.00 , 0.98 ,
1645473679872552320 , 0.00 ,  -  , Gaia
1645473851671244800 , 1.00 , 0.93 ,
1645473886030985088 , 1.00 , 0.96 ,
1645474989838099200 , 0.00 ,  -  , CMD; Gaia
1645475230356260224 , 0.00 ,  -  , Gaia
1645475299075738496 , 0.00 ,  -  , CMD; Gaia
1645475432219227904 , 0.00 ,  -  , CMD; Gaia
1645475470874434560 , 0.00 ,  -  , CMD; Gaia
1645475638377661696 , 0.00 ,  -  , CMD; Gaia
1645476050693647616 , 0.00 ,  -  , CMD; Gaia
1645482888281978496 , 0.00 ,  -  , CMD
1645483060080575232 , 0.00 ,  -  , Gaia
1645484228311776896 , 0.00 ,  -  , Gaia
1645484434470210688 , 0.00 ,  -  , CMD; Gaia
1645484606268910592 , 1.00 , 0.93 ,
1645485125960956288 , 1.00 , 0.97 ,
1645485263399853696 , 1.00 , 0.98 ,
1645485327823860480 , 1.00 , 0.98 ,
1645485602701773824 , 0.00 ,  -  , CMD; Gaia
1645486843946739968 , 0.00 ,  -  , CMD; Gaia
1645486843947828736 , 0.00 ,  -  , CMD; Gaia
1645486912667307520 , 0.00 ,  -  , CMD; Gaia
1645487320688704640 , 0.00 ,  -  , CMD; Gaia
1645487393703689600 , 0.00 ,  -  , CMD; Gaia
1645488424495799040 , 0.00 ,  -  , CMD; Gaia
1645490657878785536 , 0.00 ,  -  , Gaia
1645490722303398144 , 0.00 ,  -  , Gaia
1645490726598264064 , 1.00 , 0.36 ,
1645491035835911168 , 0.00 ,  -  , Gaia
1645493063060488960 , 0.00 ,  -  , CMD; Gaia
1645494025133165952 , 0.00 ,  -  , CMD; Gaia
1645494089556316672 , 0.00 ,  -  , CMD; Gaia
1645495601385181056 , 0.00 ,  -  , CMD; Gaia
1645495811839571712 , 0.00 ,  -  , CMD; Gaia
1645496602113558144 , 0.00 ,  -  , CMD; Gaia
1645496773912252416 , 0.00 ,  -  ,
1645498972935500544 , 0.00 ,  -  , CMD; Gaia
1645499350892626304 , 0.00 ,  -  , Gaia
1645499385252366336 , 0.00 ,  -  , CMD; Gaia
1645499797569218048 , 0.00 ,  -  , Gaia
1645500347325039616 , 0.00 ,  -  , Gaia
1645500450404256000 , 0.00 ,  -  , CMD; Gaia
1645500656562687744 , 0.00 ,  -  , CMD; Gaia
1645790511019224576 , 0.00 ,  -  , Gaia
1645807141132661888 , 0.00 ,  -  , Gaia
1645807759607961216 , 0.00 ,  -  , Gaia
1645808829055525760 , 0.00 ,  -  , Gaia
1645809859847677568 , 0.00 ,  -  , Gaia
1645810375243756288 , 0.00 ,  -  , CMD; Gaia
1645810547042450432 , 0.00 ,  -  ,
1645810787560617088 , 0.00 ,  -  , Gaia
1645811543474866560 , 0.00 ,  -  , Gaia
1645812127590416256 , 0.00 ,  -  , Gaia
1645812230669631744 , 1.00 , 0.87 ,
1645812741770157568 , 0.00 ,  -  , Gaia
1645813051007776512 , 0.00 ,  -  , CMD
1645813497684411008 , 0.00 ,  -  , CMD; Gaia
1645813566403897856 , 0.00 ,  -  , CMD; Gaia
1645815078232343040 , 0.00 ,  -  , Gaia
1645815632283736192 , 0.00 ,  -  , Gaia
1645815868506361216 , 0.00 ,  -  , Gaia
1645815902868981504 , 0.00 ,  -  , CMD; Gaia
1645817281551181952 , 0.00 ,  -  , CMD; Gaia
1645817762587523968 , 1.00 , 0.76 ,
1645817796947260544 , 0.00 ,  -  , Gaia
1645818003105691136 , 0.00 ,  -  , CMD; Gaia
1645818587221241600 , 0.00 ,  -  , Gaia
1645818789084220672 , 1.00 , 0.80 ,
1645819167041353088 , 0.00 ,  -  , CMD; Gaia
1645822534295604864 , 0.00 ,  -  , CMD
1645822985267710592 , 0.00 ,  -  , CMD; Gaia
1645825901550009088 , 0.00 ,  -  , CMD
1645827722616199424 , 0.00 ,  -  , CMD; Gaia
1645836793587272448 , 0.00 ,  -  , CMD; Gaia
1645837068464956160 , 0.00 ,  -  , CMD; Gaia
1645837278918920448 , 0.00 ,  -  , CMD
1645838477214288256 , 0.00 ,  -  , Gaia
1645838722027937408 , 0.00 ,  -  , CMD; Gaia
1645838992610399744 , 0.00 ,  -  , CMD; Gaia
1645840921051200640 , 0.00 ,  -  , CMD; Gaia
1645841127209631104 , 0.00 ,  -  , Gaia
1645842462943976448 , 0.00 ,  -  , CMD; Gaia
1645843150138800512 , 0.00 ,  -  , CMD; Gaia
1645843326232883968 , 0.00 ,  -  , Gaia
1645843566751144704 , 0.00 ,  -  , Gaia
1645844318369959552 , 0.00 ,  -  , CMD; Gaia
1645845555320556928 , 0.00 ,  -  , Gaia
1645847140163849088 , 0.00 ,  -  , Gaia
1645849609769700992 , 0.00 ,  -  , Gaia
1645853561139640064 , 0.00 ,  -  , CMD; Gaia
1645855691443061248 , 0.00 ,  -  ,
1645856103759947904 , 1.00 , 0.80 ,
1645856657811394944 , 1.00 , 0.91 ,
1645856692171132032 , 0.00 ,  -  , Gaia
1645857585524274688 , 1.00 , 0.94 ,
1645857821746937472 , 0.00 ,  -  , Gaia
1645857963481455104 , 1.00 , 0.96 ,
1645858410158056576 , 0.00 ,  -  , Gaia
1645858715100149120 , 0.00 ,  -  , Gaia
1645859131712553984 , 1.00 , 0.01 ,
1645859161779165824 , 0.00 ,  -  , Gaia
1645859166072292224 , 0.00 ,  -  , Gaia
1645859612748893184 , 0.00 ,  -  , Gaia
1645860403022873088 , 1.00 , 0.00 ,
1645860712260522880 , 0.00 ,  -  , CMD; Gaia
1645860742324707712 , 0.00 ,  -  , Gaia
1645861017202625792 , 0.00 ,  -  , Gaia
1645861566958444800 , 1.00 , 0.85 ,
1645861841836368000 , 1.00 , 0.86 ,
1645861910555856512 , 0.00 ,  -  , Gaia
1645863181866227456 , 0.00 ,  -  , Gaia
1645863667197971968 , 0.99 , 0.87 ,
1645864040859616768 , 1.00 , 0.86 ,
1645864315737545344 , 1.00 , 0.45 ,
1645864968572598144 , 1.00 , 0.81 ,
1645865866221238272 , 0.00 ,  -  , Gaia
1645866244178366720 , 0.00 ,  -  , CMD; Gaia
1645866274242690176 , 0.00 ,  -  , CMD; Gaia
1645866622135491328 , 0.00 ,  -  , CMD; Gaia
1645866656495219712 , 0.00 ,  -  , CMD; Gaia
1645867309330257280 , 0.00 ,  -  , Gaia
1645868958597742848 , 0.00 ,  -  , Gaia
1645868988662028928 , 0.00 ,  -  , Gaia
1645869469698379904 , 0.00 ,  -  , Gaia
1645870053813941632 , 1.00 , 0.14 ,
1645870294332118528 , 1.00 , 0.77 ,
1645870500490564992 , 0.00 ,  -  ,
1645870848383365632 , 0.00 ,  -  , Gaia
1645872944327385728 , 0.00 ,  -  , Gaia
1645873013046860672 , 0.00 ,  -  , Gaia
1645873214909810048 , 0.00 ,  -  ,
1645873494083257728 , 0.00 ,  -  , CMD; Gaia
1645873558507168768 , 0.00 ,  -  , CMD; Gaia
1645873803320842368 , 0.00 ,  -  , Gaia
1645874073903274240 , 0.00 ,  -  , CMD; Gaia
1645874864177282304 , 0.00 ,  -  , Gaia
1645875040271484544 , 0.00 ,  -  , Gaia
1645875517012308736 , 0.00 ,  -  , Gaia
1645875551372055680 , 0.00 ,  -  , Gaia
1645875796184883328 , 0.00 ,  -  , Gaia
1645875933624627456 , 0.00 ,  -  , Gaia
1645876753962375296 , 0.00 ,  -  , CMD; Gaia
1645876861337556736 , 0.00 ,  -  , CMD; Gaia
1645877028840282880 , 0.00 ,  -  , CMD; Gaia
1645877269358986880 , 0.00 ,  -  ,
1645877475516884224 , 0.00 ,  -  , CMD; Gaia
1645877651611539072 , 0.00 ,  -  , CMD; Gaia
1645878162711653248 , 0.00 ,  -  , Gaia
1645878815546680704 , 0.00 ,  -  , Gaia
1645878918626455040 , 1.00 , 0.10 ,
1645878991641344384 , 0.00 ,  -  , CMD; Gaia
1645879197799774976 , 0.00 ,  -  , CMD; Gaia
1645879713195854976 , 0.00 ,  -  , CMD; Gaia
1645880293015439872 , 0.00 ,  -  , Gaia
1645880709628267520 , 0.00 ,  -  , Gaia
1645881293743034496 , 0.00 ,  -  , CMD; Gaia
1645882148441915008 , 0.00 ,  -  , CMD; Gaia
1645882461974926592 , 0.00 ,  -  , Gaia
1645882530694449024 , 0.00 ,  -  , Gaia
1645882973075658752 , 0.00 ,  -  , Gaia
1645886099811227520 , 0.00 ,  -  , Gaia
1645886241546152704 , 0.00 ,  -  , Gaia
1645886619503272704 , 0.00 ,  -  , CMD; Gaia
1645887577279978112 , 0.00 ,  -  ,
1645888646727841920 , 0.00 ,  -  , Gaia
1645889192187687808 , 0.00 ,  -  , Gaia
1645889879382974720 , 0.00 ,  -  , CMD; Gaia
1645891361147176576 , 1.00 , 0.70 ,
1645893319652213504 , 0.00 ,  -  , CMD; Gaia
1645893658954303488 , 0.00 ,  -  , CMD; Gaia
1645893865112736640 , 0.00 ,  -  , CMD; Gaia
1645894311789306880 , 0.00 ,  -  , CMD; Gaia
1645894350444416256 , 0.00 ,  -  , CMD; Gaia
1645896652546893952 , 0.00 ,  -  , CMD; Gaia
1645897026208681216 , 0.00 ,  -  , CMD; Gaia
1645897541604758016 , 0.00 ,  -  , CMD; Gaia
1645899951081725568 , 0.00 ,  -  , CMD; Gaia
1645905616143308416 , 0.00 ,  -  , Gaia
1645905891021216768 , 0.00 ,  -  , Gaia
1645906032755486208 , 0.00 ,  -  , Gaia
1645906097179648384 , 0.00 ,  -  , Gaia
1645906646935462400 , 0.02 ,  -  ,
1645907166626853632 , 0.00 ,  -  , Gaia
1645907196691280512 , 0.00 ,  -  ,
1645916817418017152 , 0.00 ,  -  , Gaia
1645917092295926400 , 0.00 ,  -  , Gaia
1645917195375144832 , 0.00 ,  -  ,
1645918986376852864 , 0.00 ,  -  , Gaia
1645920051528742912 , 0.00 ,  -  ,
1645920154607959936 , 0.00 ,  -  , Gaia
1645920356470413952 , 0.00 ,  -  , Gaia
1645921872594871680 , 0.00 ,  -  , Gaia
1645922250551994624 , 0.00 ,  -  , CMD; Gaia
1645922387990949248 , 0.00 ,  -  , Gaia
1645923521862320896 , 0.00 ,  -  , Gaia
1645923586285823488 , 0.00 ,  -  , Gaia
1645924067322161408 , 0.00 ,  -  , Gaia
1645951074077058816 , 0.00 ,  -  , Gaia
1645951177156276864 , 0.00 ,  -  , Gaia
1645951245875756032 , 0.00 ,  -  , Gaia
1645996050974573952 , 0.00 ,  -  ,
1645996154053789696 , 0.00 ,  -  , Gaia
1645996806888824192 , 0.00 ,  -  , Gaia
1645997150486210944 , 0.00 ,  -  , Gaia
1645999590027658496 , 0.00 ,  -  , Gaia
1646000242862667520 , 0.00 ,  -  , Gaia
1646001037431940224 , 0.00 ,  -  , Gaia
1646001548532741888 , 0.00 ,  -  ,
1646002029569075456 , 0.00 ,  -  , Gaia
1646002579324900224 , 0.00 ,  -  , Gaia
1646002751123592832 , 0.00 ,  -  ,
1646002991641756672 , 0.00 ,  -  ,
1646003167735722368 , 0.00 ,  -  , CMD; Gaia
1646003266519669120 , 0.00 ,  -  , Gaia
1646003300879410304 , 0.00 ,  -  ,
1646008832797290880 , 0.00 ,  -  , CMD; Gaia
1646008867157031680 , 0.00 ,  -  , Gaia
1646010104107620480 , 0.00 ,  -  , Gaia
1646011856454041472 , 0.00 ,  -  , Gaia
1646012165691306368 , 0.00 ,  -  , Gaia
1646013471361962112 , 0.00 ,  -  , Gaia
1646014021117777024 , 0.00 ,  -  , Gaia
1646014055477374848 , 0.00 ,  -  ,
1646014536513856768 , 0.00 ,  -  , Gaia
1646015567306015104 , 0.00 ,  -  , Gaia
1646015842183924736 , 0.00 ,  -  , Gaia
1646015949558396672 , 0.00 ,  -  , Gaia
1646016288860372608 , 0.00 ,  -  , Gaia
1646016598098020352 , 0.00 ,  -  , Gaia
1646016804256450944 , 0.00 ,  -  , Gaia
1646019935288047744 , 0.00 ,  -  ,
1646019965352385664 , 0.00 ,  -  , Gaia
1646021825073659904 , 0.00 ,  -  , Gaia
1646022233095266560 , 0.00 ,  -  , CMD; Gaia
1646023233822935040 , 0.00 ,  -  , Gaia
1646023332606406016 , 0.00 ,  -  , Gaia
1646023882362090496 , 0.00 ,  -  , Gaia
1646024432117918976 , 0.00 ,  -  , Gaia
1646025364126717312 , 0.00 ,  -  , Gaia
1693400635812446336 , 1.00 , 0.78 ,
1693400635812450944 , 0.00 ,  -  , Gaia
1693400674468022912 , 0.00 ,  -  , Gaia
1693494476553846528 , 0.00 ,  -  , Gaia
1693494888870710784 , 1.00 , 0.30 ,
1693495095029139968 , 1.00 , 0.07 ,
1693495129388880512 , 1.00 , 0.19 ,
1693495541705739264 , 0.00 ,  -  , Gaia
1693495713504430208 , 0.00 ,  -  , Gaia
1693495816583647360 , 0.00 ,  -  ,
1693496366339464704 , 0.00 ,  -  , CMD; Gaia
1693496709937014528 , 1.00 , 0.11 ,
1693497397131623936 , 0.00 ,  -  , Gaia
1693497598994684544 , 0.80 ,  -  ,
1693497672009526656 , 1.00 , 0.25 ,
1693497706369264128 , 0.00 ,  -  , Gaia
1693497843808216064 , 1.00 , 0.36 ,
1693497981247172096 , 1.00 , 0.11 ,
1693498737161406848 , 1.00 , 0.52 ,
1693499252557486464 , 0.00 ,  -  , Gaia
1693499282621864064 , 0.00 ,  -  , Gaia
1693499424356177920 , 0.00 ,  -  , Gaia
1693499527435394304 , 0.00 ,  -  , Gaia
1693500867465192960 , 1.00 , 0.19 ,
1693503135207933952 , 0.00 ,  -  , Gaia
1693503410085841152 , 0.16 ,  -  ,
1693505158137168000 , 1.00 , 0.00 ,
1693505192496888960 , 0.00 ,  -  , CMD; Gaia
1693505707892983680 , 0.00 ,  -  , Gaia
1693506468102569984 , 0.00 ,  -  , Gaia
1693507052218125824 , 0.99 , 0.63 ,
1693509113802478976 , 0.00 ,  -  , Gaia
1693509487464229888 , 0.00 ,  -  , Gaia
1693521655106930688 , 0.00 ,  -  , CMD; Gaia
1693523819770455936 , 0.00 ,  -  , Gaia
1693524330870678400 , 1.00 , 0.03 ,
1693526843427486336 , 0.00 ,  -  , Gaia
1693530107602530688 , 0.00 ,  -  , CMD; Gaia
1693540243725416576 , 0.00 ,  -  , Gaia
1693540449883781760 , 0.00 ,  -  , Gaia
1693540960987457792 , 0.00 ,  -  , Gaia
1693541029703108992 , 0.00 ,  -  , Gaia
1693541446316195456 , 0.00 ,  -  , Gaia
1693545603844609280 , 0.00 ,  -  , Gaia
1693916414140855936 , 0.00 ,  -  , Gaia
1693917097039890432 , 0.00 ,  -  , CMD; Gaia
1693917131399629312 , 0.00 ,  -  , Gaia
1693918647523851264 , 0.00 ,  -  , CMD; Gaia
1693918918106030080 , 0.00 ,  -  , Gaia
1693919674020281344 , 0.00 ,  -  , Gaia
1693920945330593280 , 0.00 ,  -  , Gaia
1693921185848764288 , 0.00 ,  -  , Gaia
1693921877339283456 , 0.00 ,  -  , Gaia
1693921946058756608 , 0.00 ,  -  , Gaia
1693921980418494720 , 0.00 ,  -  , Gaia
1693922289656141312 , 0.00 ,  -  , Gaia
1693923045570388736 , 0.00 ,  -  , Gaia
1693923904563851392 , 0.00 ,  -  , Gaia
1693924690542096896 , 0.00 ,  -  , Gaia
1693925858773192832 , 0.00 ,  -  , CMD; Gaia
1693926481544201472 , 0.00 ,  -  , Gaia
1693962593629239936 , 0.00 ,  -  ,
1693963276528419328 , 0.00 ,  -  ,
1693963379607642880 , 0.00 ,  -  , Gaia
1694057387852183040 , 0.00 ,  -  , Gaia
1694058143766430464 , 0.00 ,  -  , Gaia
1694058246845641856 , 0.00 ,  -  , Gaia
1694059552514799232 , 0.00 ,  -  , Gaia
1694061648459744384 , 0.00 ,  -  , CMD; Gaia
1694061992059775488 , 0.00 ,  -  , CMD; Gaia
1694062129495178880 , 0.00 ,  -  , Gaia
1694062271230144000 , 0.00 ,  -  , CMD; Gaia
1694062889705433984 , 0.00 ,  -  , Gaia

